On the Emergence of Thinking in LLMs I: Searching for the Right Intuition

Recent AI advancements, such as OpenAI's new models, are transforming LLMs into LRMs (Large Reasoning Models) that perform reasoning during inference, taking extra time and compute for higher-quality outputs. We aim to uncover the algorithmic framework for training LRMs. Methods like self-consistency, PRM, and AlphaZero suggest reasoning as guided search. We ask: what is the simplest, most scalable way to enable search in LLMs? We propose a post-training framework called Reinforcement Learning via Self-Play (RLSP). RLSP involves three steps: (1) supervised fine-tuning with human or synthetic demonstrations of the reasoning process, (2) using an exploration reward signal to encourage diverse and efficient reasoning behaviors, and (3) RL training with an outcome verifier to ensure correctness while preventing reward hacking. Our key innovation is to decouple exploration and correctness signals during PPO training, carefully balancing them to improve performance and efficiency. Empirical studies in the math domain show that RLSP improves reasoning. On the Llama-3.1-8B-Instruct model, RLSP can boost performance by 23% in MATH-500 test set; On AIME 2024 math problems, Qwen2.5-32B-Instruct improved by 10% due to RLSP. However, a more important finding of this work is that the models trained using RLSP, even with the simplest exploration reward that encourages the model to take more intermediate steps, showed several emergent behaviors such as backtracking, exploration of ideas, and verification. These findings demonstrate that RLSP framework might be enough to enable emergence of complex reasoning abilities in LLMs when scaled. Lastly, we propose a theory as to why RLSP search strategy is more suitable for LLMs inspired by a remarkable result that says CoT provably increases computational power of LLMs, which grows as the number of steps in CoT \cite{li2024chain,merrill2023expresssive}.

==> figs/baolin/rl-code-qwen-2.5-7b-w-length-bonus-v2_export.csv <==
_step,train/response_length,train/total_length,train/reward
0,,,
2,895.3984375,1520.2265625,0.09401030815206468
4,,,
6,,,
7,,,
8,1231.1328125,1826.359375,0.12603968754410744
9,,,
10,,,
14,851.0859375,1484.8828125,0.025911155331414193
15,,,
17,721.765625,1354.3046875,-0.022650914965197444
18,,,
19,,,
20,833.46875,1468.921875,-0.0221256569493562
21,,,
22,,,
24,,,
25,,,
28,,,
29,1464.765625,2080.796875,-0.0046750830370001495
30,,,
31,,,
32,843.140625,1401.1640625,-0.05075210292125121
33,,,
34,,,
35,1189.7109375,1757.3359375,-0.027578759007155895
36,,,
37,,,
38,982.9296875,1588.8671875,-0.039814184652641416
39,,,
40,,,
41,1222.7578125,1856.5078125,-0.03069166128989309
42,,,
44,1193.9453125,1833.84375,-0.021315764752216637
45,,,
46,,,
47,1064.421875,1699.34375,-0.02651446493109688
49,,,
50,979.390625,1617.1640625,-0.04264200502075255
51,,,
52,,,
54,,,
55,,,
56,852.40625,1430.0625,-0.038196902722120285
58,,,
61,,,
62,981.703125,1575.6484375,-0.031158414902165532
63,,,
65,938.7890625,1587.828125,-0.026206094189547
68,1170.8203125,1747.203125,-0.03425806399900466
70,,,
71,1049.7421875,1677.7109375,-0.042077889665961266
72,,,
73,,,
75,,,
76,,,
77,873.53125,1511.6171875,-0.029816767608281225
78,,,
79,,,
81,,,
82,,,
83,1183.6171875,1832.796875,-0.03317697090096772
84,,,
85,,,
86,1333.1484375,1985.34375,-0.026936764421407133
90,,,
91,,,
92,1037.03125,1666.359375,-0.02793427719734609
94,,,
95,1170.0859375,1795.015625,-0.007118539302609861
96,,,
97,,,
98,886.296875,1479.65625,-0.037784318265039474
99,,,
101,1047.15625,1642.7578125,-0.020208533038385212
102,,,
105,,,
107,1182.421875,1794.1015625,-0.03591169626452029
108,,,
109,,,
110,1238.0703125,1910.609375,-0.025791907450184223
111,,,
112,,,
113,1285.5625,1886.7734375,-0.024225237488280985
114,,,
116,1352.734375,1984.1015625,-0.014845284284092486
117,,,
119,1003.5234375,1600.1953125,-0.0291316193761304
120,,,
122,859.609375,1448.65625,-0.048569982580374926
124,,,
125,904.046875,1551.8671875,-0.03332716226577759
126,,,
128,1078.0,1697.7109375,-0.021768272330518812
129,,,
132,,,
133,,,
136,,,
137,1087.796875,1709.171875,-0.0243858338217251
138,,,
139,,,
140,1172.421875,1776.28125,-0.02972316142404452
141,,,
143,902.46875,1550.3515625,-0.035473088384605944
144,,,
145,,,
147,,,
148,,,
149,1035.9296875,1647.515625,-0.0312066960032098
151,,,
152,1407.1171875,2002.8828125,-0.007621068391017616
154,,,
156,,,
157,,,
160,,,
162,,,
164,1122.3203125,1760.1640625,-0.018641155620571222
165,,,
166,,,
168,,,
169,,,
170,1314.65625,1928.8203125,-0.03981929935980588
172,,,
173,1005.9296875,1640.7578125,-0.04182100959587842
174,,,
175,,,
176,1002.9375,1608.703125,-0.02226746774977073
177,,,
178,,,
179,1477.6875,2081.7421875,0.00924225349444896
180,,,
181,,,
182,963.0546875,1598.3203125,0.0009780455729924142
183,,,
187,,,
188,1028.21875,1659.8828125,-0.011930459877476096
189,,,
191,1440.890625,2055.6640625,-0.01884204731322825
193,,,
195,,,
196,,,
197,1358.234375,1992.4453125,-0.010101970459800214
198,,,
199,,,
200,1178.5546875,1775.25,0.008004630915820599
202,,,
203,1436.6796875,2043.109375,-0.0008272647392004728
206,1129.9609375,1747.078125,-0.025629027280956507
207,,,
209,1082.2265625,1665.9921875,-0.021621673833578825
211,,,
213,,,
214,,,
217,,,
218,1690.296875,2338.4609375,-0.005321762815583497
220,,,
222,,,
223,,,
224,1514.75,2110.6953125,-0.03740591532550752
225,,,
226,,,
227,1637.5390625,2263.6171875,-0.017483676259871572
228,,,
229,,,
230,1455.6484375,2061.359375,0.004138653050176799
231,,,
232,,,
233,1646.0078125,2260.6484375,-0.023716066672932357
235,,,
236,1355.6484375,1959.484375,0.011371876404155046
237,,,
238,,,
240,,,
241,,,
242,1729.7578125,2358.296875,0.00901642016833648
243,,,
244,,,
246,,,
247,,,
248,1503.5078125,2185.3125,0.008105958288069814
249,,,
250,,,
251,1701.3125,2324.359375,-0.01020657824119553
252,,,
253,,,
254,1648.421875,2234.2421875,0.004036716127302498
256,,,
257,1812.2109375,2423.5,0.02977705659577623
259,,,
260,1584.296875,2188.46875,0.00366244709584862
262,,,
263,1571.8828125,2180.203125,0.01583787688286975
264,,,
265,,,
266,1619.171875,2187.4296875,0.004903809051029384
267,,,
268,,,
269,1433.6015625,2014.2421875,0.0010603184928186238
271,,,
272,1707.1796875,2372.6015625,0.01756090740673244
273,,,
275,2342.0390625,2988.1953125,0.021353014861233532
278,2592.265625,3183.5703125,0.01902041508583352
279,,,
280,,,
281,1787.3671875,2417.703125,0.01882489543640986
282,,,
283,,,
285,,,
287,2079.6484375,2668.765625,-0.005652120627928525
288,,,
289,,,
291,,,
292,,,
295,,,
296,2054.875,2676.6015625,-0.00015595171134918928
297,,,
298,,,
300,,,
301,,,
304,,,
306,,,
307,,,
309,,,
310,,,
311,2326.4765625,2966.890625,0.015310950635466725
314,2608.5703125,3226.2265625,0.01853842457057908
315,,,
316,,,
317,2392.7734375,3007.1796875,0.029288166027981788
318,,,
319,,,
321,,,
322,,,
323,2311.4609375,2905.2890625,-0.000436760310549289
325,,,
326,2835.5078125,3461.3671875,0.0634130677790381
327,,,
328,,,
333,,,
336,,,
337,,,
338,3237.5,3857.6875,0.016481752158142626
339,,,
340,,,
341,2877.9921875,3482.953125,0.017900551727507263
342,,,
343,,,
345,,,
346,,,
347,3209.25,3801.6953125,0.03464456711662933
349,,,
351,,,
352,,,
354,,,
355,,,
356,3207.2890625,3774.78125,0.007503606611862779
357,,,
360,,,
361,,,
363,,,
364,,,
365,4513.546875,5143.640625,0.09092081140261143
367,,,
369,,,
370,,,
371,4166.1015625,4747.5859375,0.07131728809326887
373,,,
375,,,
379,,,
380,3489.2265625,4122.3046875,0.05403456825297326
381,,,
382,,,
383,4275.9453125,4914.890625,0.047105919278692454
384,,,
385,,,
386,4793.71875,5438.7265625,0.06472852767910808
387,,,
388,,,
389,4446.59375,5075.203125,0.05814199888845906
393,,,
394,,,
395,4202.9453125,4811.84375,0.048110377858392894
396,,,
397,,,
400,,,
403,,,
404,4911.4296875,5573.03125,0.07504009769763798
405,,,
407,5071.8515625,5670.2421875,0.1026391389896162
408,,,
409,,,
410,5473.109375,6103.0859375,0.1098613953217864
412,,,
413,4844.515625,5477.71875,0.08811330265598372
414,,,
415,,,
417,,,
418,,,
419,5294.2109375,5939.7734375,0.05102569959126413
420,,,
421,,,
422,5310.328125,5923.8203125,0.09464682108955458
423,,,
424,,,
426,,,
428,6024.8671875,6654.3515625,0.11947656911797822
429,,,
430,,,
431,5492.96875,6113.53125,0.13102673989487812
433,,,
435,,,
436,,,
437,5774.2890625,6421.109375,0.11514306726166978
438,,,
439,,,
441,,,
443,5642.7578125,6263.265625,0.09442441671853884
444,,,
445,,,
446,5964.6875,6587.140625,0.1005689431913197
448,,,
449,5744.3515625,6415.875,0.09810734877828509
451,,,
453,,,
454,,,
455,6390.8515625,6985.7890625,0.1225981938187033
456,,,
459,,,
460,,,
461,6462.921875,7073.296875,0.10011996584944428
462,,,
463,,,
465,,,
466,,,
467,5892.984375,6487.875,0.08513479877728969
469,,,
470,5555.203125,6194.578125,0.10287516249809414
471,,,
472,,,
474,,,
476,5988.0234375,6631.8046875,0.06868746667169034
477,,,
478,,,
479,6042.640625,6652.453125,0.08431352995103225
480,,,
482,6220.015625,6821.328125,0.12517592892982066
483,,,
484,,,
485,6041.2109375,6630.8125,0.11787538009230047
486,,,
487,,,
488,6152.2109375,6741.8671875,0.10719305300153792
490,,,
493,,,
494,6708.2890625,7317.4921875,0.12760809203609824
495,,,
496,,,
497,6251.375,6868.5703125,0.10734061081893742
499,,,
500,6194.1484375,6816.40625,0.12826011586003006
502,,,
504,,,
506,6685.515625,7316.15625,0.13843950373120606
507,,,
508,,,
511,,,
512,6246.9765625,6882.1875,0.1141203201841563
514,,,
515,6825.71875,7428.671875,0.11848190514137968
518,6427.03125,7067.1953125,0.11739989777561276
519,,,
521,6483.2109375,7090.875,0.10095040482701734
528,,,
529,,,
530,6887.5625,7492.3359375,0.14667058875784278
531,,,
532,,,
533,6705.390625,7342.796875,0.13710011186776683
534,,,
535,,,
537,,,
538,,,
539,6934.8671875,7518.28125,0.13928787293843925
540,,,
541,,,
542,6338.7578125,6959.796875,0.1120477793738246
543,,,
544,,,
545,6889.328125,7499.9765625,0.13949449243955314
546,,,
547,,,
548,6970.1015625,7575.8671875,0.0968899235012941
550,,,
552,,,
553,,,
554,6285.03125,6972.875,0.10740807768888772
555,,,
556,,,
557,6807.390625,7425.09375,0.10277201392455028
558,,,
559,,,
560,6364.0390625,6959.6875,0.12561825331067666
565,,,
567,,,
568,,,
569,6912.2265625,7526.4921875,0.10990682465489954
571,,,
572,7049.9375,7661.0078125,0.12943346856627613
573,,,
574,,,
575,6440.21875,7074.703125,0.1140863446635194
576,,,
580,,,
582,,,
583,,,
585,,,
586,,,
587,7049.96875,7663.5,0.1265083322650753
591,,,
594,,,
596,7167.09375,7775.0234375,0.1113998283399269
597,,,
598,,,
599,6842.6796875,7458.453125,0.13677013735286891
600,,,
602,6818.1328125,7473.390625,0.1365691819228232
603,,,
604,,,
605,6736.53125,7347.2421875,0.1344714865554124
607,,,
609,,,
610,,,
611,7001.8515625,7594.9140625,0.16908540087752044
613,,,
614,7081.0703125,7738.7734375,0.1194407856091857
616,,,
619,,,
620,7300.4375,7920.6171875,0.10112734063295648
621,,,
623,7102.2890625,7691.96875,0.11800302390474826
624,,,
625,,,
626,6789.109375,7448.5390625,0.07427321159048006
627,,,
628,,,
632,7212.1875,7846.1484375,0.14126481767743826
633,,,
634,,,
635,7174.265625,7803.171875,0.13468313193880022
636,,,
638,7077.53125,7663.75,0.18473228975199163
639,,,
641,6942.0078125,7548.546875,0.1371934951748699
642,,,
643,,,
645,,,
646,,,
647,7071.796875,7687.0,0.14946447568945587
648,,,
649,,,
650,7500.6875,8111.3046875,0.1421896998072043
651,,,
654,,,
655,,,
656,7134.53125,7732.8828125,0.15128057746915147
657,,,
658,,,
659,7167.703125,7778.1875,0.1712939034914598
660,,,
661,,,
662,7335.28125,7963.515625,0.08799878973513842
664,,,
665,7176.0703125,7800.09375,0.13925683102570474
666,,,
667,,,
668,7482.2578125,8118.7421875,0.1007387155550532
669,,,
670,,,
671,7412.421875,8025.1953125,0.15505211730487645
672,,,
674,7318.8203125,7905.203125,0.13523664965759963
676,,,
677,7157.0390625,7782.2734375,0.13264457747573033
679,,,
684,,,
685,,,
686,7272.625,7871.0234375,0.2164431954734027
687,,,
688,,,
689,6986.046875,7570.296875,0.16260314057581127
690,,,
691,,,
693,,,
694,,,
695,7269.8828125,7928.015625,0.1330881144385785
698,7662.8046875,8273.8828125,0.113918065559119
699,,,
700,,,
701,7008.765625,7615.5703125,0.1414853949099779


==> figs/baolin/rl-code-qwen-2.5-7b-w-length-bonus_export.csv <==
_step,train/response_length,train/total_length,train/accuracy
0,,,
1,,,
2,1083.423828125,1708.251953125,0.021809896104969084
3,,,
4,,,
5,930.1953125,1585.875,0.028645833837799728
6,,,
7,,,
8,960.75390625,1555.98046875,0.026367187732830644
9,,,
10,,,
11,1021.748046875,1666.130859375,0.028971354593522847
12,,,
13,,,
14,932.255859375,1566.052734375,0.007812500116415322
15,,,
16,,,
17,970.61328125,1603.15234375,0.021484375174622983
18,,,
19,,,
20,1009.01953125,1644.47265625,0.016927083604969084
21,,,
22,,,
23,1052.712890625,1684.751953125,0.020507812791038305
24,,,
25,,,
26,1026.14453125,1624.48046875,0.02473958407063037
27,,,
28,,,
29,967.76171875,1583.79296875,0.026529948227107525
30,,,
31,,,
32,805.515625,1363.5390625,0.03092447976814583
33,,,
34,,,
35,1007.45703125,1575.08203125,0.03385416709352285
36,,,
37,,,
38,1065.197265625,1671.134765625,0.017578125349245965
39,,,
40,,,
41,937.677734375,1571.427734375,0.011067708430346102
42,,,
43,,,
44,1088.11328125,1728.01171875,0.017578125349245965
45,,,
46,,,
47,1111.36328125,1746.28515625,0.029947917093522847
48,,,
49,,,
50,913.6640625,1551.4375,0.029947917035315182
51,,,
52,,,
53,886.564453125,1490.447265625,0.019205729418899864
54,,,
55,,,
56,1145.892578125,1723.548828125,0.022135417035315182
57,,,
58,,,
59,1078.1953125,1726.03125,0.015625000291038305
60,,,
61,,,
62,1143.279296875,1737.224609375,0.018880208663176745
63,,,
64,,,
65,1106.9453125,1755.984375,0.014322916918899864
66,,,
67,,,
68,987.365234375,1563.748046875,0.014973958663176743
69,,,
70,,,
71,1002.99609375,1630.96484375,0.011718750232830644
72,,,
73,,,
74,1202.146484375,1809.060546875,0.027994792093522847
75,,,
76,,,
77,1332.5078125,1970.59375,0.029296875465661287
78,,,
79,,,
80,975.65234375,1597.48046875,0.014973958604969084
81,,,
82,,,
83,1109.98046875,1759.16015625,0.020833333546761423
84,,,
85,,,
86,1050.669921875,1702.865234375,0.018880208546761423
87,,,
88,,,
89,1010.306640625,1680.447265625,0.022135416918899864
90,,,
91,,,
92,1126.626953125,1755.955078125,0.0323893231106922
93,,,
94,,,
95,1235.37109375,1860.30078125,0.03190104220993817
96,,,
97,,,
98,1178.416015625,1771.775390625,0.038411459245253354
99,,,
100,,,
101,1140.91796875,1736.51953125,0.022786458604969084
102,,,
103,,,
104,1080.6015625,1706.71875,0.021484375407453623
105,,,
106,,,
107,1162.46875,1774.1484375,0.022135417035315182
108,,,
109,,,
110,1394.42578125,2066.96484375,0.029296875349245965
111,,,
112,,,
113,1249.45703125,1850.66796875,0.036295573285315186
114,,,
115,,,
116,1178.18359375,1809.55078125,0.029947916918899864
117,,,
118,,,
119,1218.16796875,1814.83984375,0.02473958389600739
120,,,
121,,,
122,1232.201171875,1821.248046875,0.04248046921566129
123,,,
124,,,
125,1333.828125,1981.6484375,0.034993489913176745
126,,,
127,,,
128,1128.74609375,1748.45703125,0.05208333418704569
129,,,
130,,,
131,1291.716796875,1872.755859375,0.03222656296566129
132,,,
133,,,
134,1379.63671875,1984.12890625,0.03613281302386895
135,,,
136,,,
137,1397.416015625,2018.791015625,0.03125000081490725
138,,,
139,,,
140,1387.701171875,1991.560546875,0.040690104535315186
141,,,
142,,,
143,1300.8515625,1948.734375,0.04361979226814583
144,,,
145,,,
146,1562.025390625,2183.533203125,0.030924479535315182
147,,,
148,,,
149,1377.654296875,1989.240234375,0.04882812581490725
150,,,
151,,,
152,1446.3203125,2042.0859375,0.04752604220993817
153,,,
154,,,
155,1700.6796875,2361.9453125,0.04166666732635349
156,,,
157,,,
158,1774.4921875,2361.5703125,0.057942709245253354
159,,,
160,,,
161,1408.99609375,2024.63671875,0.060872396745253354
162,,,
163,,,
164,1662.701171875,2300.544921875,0.03906250069849193
165,,,
166,,,
167,1736.923828125,2393.712890625,0.05631510465173051
168,,,
169,,,
170,1612.166015625,2226.330078125,0.05729166773380712
171,,,
172,,,
173,1615.873046875,2250.701171875,0.04817708401242271
174,,,
175,,,
176,1555.390625,2161.15625,0.062337240495253354
177,,,
178,,,
179,1566.7578125,2170.8125,0.07454427162883803
180,,,
181,,,
182,1688.005859375,2323.271484375,0.06119791796663776
183,,,
184,,,
185,1559.16796875,2163.52734375,0.05436198035022244
186,,,
187,,,
188,1569.18359375,2200.84765625,0.09261067910119893
189,,,
190,,,
191,1462.0546875,2076.828125,0.10563151288079098
192,,,
193,,,
194,1441.84765625,2026.06640625,0.10611979267559946
195,,,
196,,,
197,1406.607421875,2040.818359375,0.0810546888387762
198,,,
199,,,
200,1592.583984375,2189.279296875,0.08593750087311491
201,,,
202,,,
203,1394.82421875,2001.25390625,0.07470703276339918
204,,,
205,,,
206,1395.453125,2012.5703125,0.08203125180443749
207,,,
208,,,
209,1542.25,2126.015625,0.09163411689223722
210,,,
211,,,
212,1440.33984375,2024.38671875,0.10986328352009878
213,,,
214,,,
215,1370.875,1974.828125,0.10026041808305308
216,,,
217,,,
218,1290.04296875,1938.20703125,0.1240234395954758
219,,,
220,,,
221,1235.9765625,1848.9453125,0.08333333506016061
222,,,
223,,,
224,1359.99609375,1955.94140625,0.116048178228084
225,,,
226,,,
227,1390.16015625,2016.23828125,0.10937500151339918
228,,,
229,,,
230,1196.125,1801.8359375,0.1354166684905067
231,,,
232,,,
233,1109.294921875,1723.935546875,0.10514323110692204
234,,,
235,,,
236,1249.66015625,1853.49609375,0.11621094006113708
237,,,
238,,,
239,1162.255859375,1821.169921875,0.09765625203726812
240,,,
241,,,
242,1227.673828125,1856.212890625,0.11100260767852888
243,,,
244,,,
245,1124.19140625,1717.69921875,0.1158854197128676
246,,,
247,,,
248,1189.90234375,1871.70703125,0.08479817892657593
249,,,
250,,,
251,1229.333984375,1852.380859375,0.10139974241610616
252,,,
253,,,
254,1003.103515625,1588.923828125,0.1293945331708528
255,,,
256,,,
257,1090.87890625,1702.16796875,0.1264648455544375
258,,,
259,,,
260,1008.208984375,1612.380859375,0.13785807532258332
261,,,
262,,,
263,983.447265625,1591.767578125,0.1259765665163286
264,,,
265,,,
266,991.474609375,1559.732421875,0.15429687773576006
267,,,
268,,,
269,913.44921875,1494.08984375,0.17805990035412833
270,,,
271,,,
272,888.541015625,1553.962890625,0.13850911834742874
273,,,
274,,,
275,1021.58203125,1667.73828125,0.11832682526437566
276,,,
277,,,
278,863.095703125,1454.400390625,0.1471354183740914
279,,,
280,,,
281,776.462890625,1406.798828125,0.16796875337604433
282,,,
283,,,
284,691.005859375,1277.755859375,0.17561849299818277
285,,,
286,,,
287,746.48828125,1335.60546875,0.16373698285315186
288,,,
289,,,
290,790.833984375,1396.154296875,0.14274088898673654
291,,,
292,,,
293,582.818359375,1194.357421875,0.14046224363846704
294,,,
295,,,
296,625.29296875,1247.01953125,0.13037109759170562
297,,,
298,,,
299,622.916015625,1222.126953125,0.13216146122431385
300,,,
301,,,
302,615.494140625,1217.611328125,0.18359375424915925
303,,,
304,,,
305,660.63671875,1262.75390625,0.1573893260792829
306,,,
307,,,
308,470.13671875,1085.33984375,0.2133789107319899
309,,,
310,,,
311,547.51953125,1187.93359375,0.1883138063712977
312,,,
313,,,
314,552.099609375,1169.755859375,0.20052083808695895
315,,,
316,,,
317,506.525390625,1120.931640625,0.16959635785315186
318,,,
319,,,
320,431.20703125,1065.12890625,0.14501953386934474
321,,,
322,,,
323,402.109375,995.9375,0.1914062543073669
324,,,
325,,,
326,419.91015625,1045.76953125,0.16748047270812094
327,,,
328,,,
329,373.8515625,957.28125,0.17187500465661287
330,,,
331,,,
332,408.251953125,1033.908203125,0.13964844087604433
333,,,
334,,,
335,408.7734375,1035.1015625,0.19303385936655104
336,,,
337,,,
338,383.548828125,1003.736328125,0.16764323215465993
339,,,
340,,,
341,358.103515625,963.064453125,0.17936198401730508
342,,,
343,,,
344,410.5078125,1059.5859375,0.1542968800640665
345,,,
346,,,
347,332.078125,924.5234375,0.1958007842185907
348,,,
349,,,
350,405.03515625,1047.09765625,0.1826171934371814
351,,,
352,,,
353,373.2890625,993.203125,0.20963542180834335
354,,,
355,,,
356,376.677734375,944.169921875,0.15234375227009878
357,,,
358,,,
359,351.591796875,911.208984375,0.18684896361082792
360,,,
361,,,
362,342.20703125,947.64453125,0.2148437549476512
363,,,
364,,,
365,373.6953125,1003.7890625,0.16748047259170562
366,,,
367,,,
368,329.845703125,968.462890625,0.16276042064419016
369,,,
370,,,
371,354.37890625,935.86328125,0.2228190153255127
372,,,
373,,,
374,329.23046875,965.62890625,0.1904296918073669
375,,,
376,,,
377,313.080078125,936.111328125,0.2672526088426821
378,,,
379,,,
380,328.322265625,961.400390625,0.17415365064516664
381,,,
382,,,
383,332.376953125,971.322265625,0.17968750273576006
384,,,
385,,,
386,323.34375,968.3515625,0.2151692743645981
387,,,
388,,,
389,286.19140625,914.80078125,0.2132161501212977
390,,,
391,,,
392,290.150390625,899.205078125,0.22867838985985145
393,,,
394,,,
395,301.109375,910.0078125,0.19873047358123583
396,,,
397,,,
398,303.822265625,916.900390625,0.23893229599343613
399,,,
400,,,
401,285.26953125,910.93359375,0.1998697963426821
402,,,
403,,,
404,351.244140625,1012.845703125,0.20084635773673656
405,,,
406,,,
407,295.7578125,894.1484375,0.21712240111082792
408,,,
409,,,
410,308.806640625,938.783203125,0.19303385814419016
411,,,
412,,,
413,292.02734375,925.23046875,0.22102865151828155
414,,,
415,,,
416,307.099609375,915.685546875,0.16145833634072915
417,,,
418,,,
419,330.884765625,976.447265625,0.2083333397749811
420,,,
421,,,
422,297.787109375,911.279296875,0.19449870364042
423,,,
424,,,
425,345.5390625,1017.515625,0.2192382858484052
426,,,
427,,,
428,355.1796875,984.6640625,0.2540690176538192
429,,,
430,,,
431,311.154296875,931.716796875,0.2744140673894435
432,,,
433,,,
434,346.10546875,936.56640625,0.2076822958770208
435,,,
436,,,
437,310.873046875,957.693359375,0.2571614651242271
438,,,
439,,,
440,312.09765625,946.29296875,0.23356120462995025
441,,,
442,,,
443,271.55078125,892.05859375,0.2376302133197896
444,,,
445,,,
446,305.63671875,928.08984375,0.24462891317671165
447,,,
448,,,
449,381.888671875,1053.412109375,0.21484375442378223
450,,,
451,,,
452,302.033203125,895.150390625,0.30566406960133463
453,,,
454,,,
455,364.490234375,959.427734375,0.2666015665163286
456,,,
457,,,
458,373.47265625,991.72265625,0.2527669324190356
459,,,
460,,,
461,337.9375,948.3125,0.21256510773673656
462,,,
463,,,
464,339.001953125,927.923828125,0.31901042378740385
465,,,
466,,,
467,346.34765625,941.23828125,0.20751953695435077
468,,,
469,,,
470,316.076171875,955.451171875,0.2483723997138441
471,,,
472,,,
473,291.20703125,880.02734375,0.2779947991948575
474,,,
475,,,
476,296.93359375,940.71484375,0.2307942769257352
477,,,
478,,,
479,293.455078125,903.267578125,0.25179036939516664
480,,,
481,,,
482,324.24609375,925.55859375,0.22281901631504297
483,,,
484,,,
485,336.953125,926.5546875,0.26383464090758935
486,,,
487,,,
488,376.9296875,966.5859375,0.2356770895421505
489,,,
490,,,
491,437.5859375,1004.2109375,0.2636718798894435
492,,,
493,,,
494,510.732421875,1119.935546875,0.24235026550013572
495,,,
496,,,
497,325.17578125,942.37109375,0.2784830791060813
498,,,
499,,,
500,340.61328125,962.87109375,0.3076171961147338
501,,,
502,,,
503,458.708984375,1058.865234375,0.26920573477400467
504,,,
505,,,
506,335.5625,966.203125,0.26432292198296636
507,,,
508,,,
509,380.01171875,967.59765625,0.24723307660315183
510,,,
511,,,
512,388.27734375,1023.48828125,0.24479167233221233
513,,,
514,,,
515,319.080078125,922.033203125,0.25602214224636555
516,,,
517,,,
518,384.83984375,1025.00390625,0.26546224509365857
519,,,
520,,,
521,401.810546875,1009.474609375,0.26123047311557457
522,,,
523,,,
524,388.349609375,987.982421875,0.28629557887325063
525,,,
526,,,
527,704.326171875,1396.513671875,0.2213541726814583
528,,,
529,,,
530,589.826171875,1194.599609375,0.24804688163567337
531,,,
532,,,
533,486.076171875,1123.482421875,0.26074219145812094
534,,,
535,,,
536,480.2578125,1117.5234375,0.25911459152121097
537,,,
538,,,
539,337.0546875,920.46875,0.284505215997342
540,,,
541,,,
542,602.865234375,1223.904296875,0.2431640675640665
543,,,
544,,,
545,528.3984375,1139.046875,0.2949218806461431
546,,,
547,,,
548,623.0234375,1228.7890625,0.21630859741708264
549,,,
550,,,
551,533.224609375,1120.138671875,0.2200520882033743
552,,,
553,,,
554,585.759765625,1273.603515625,0.2438151109381579
555,,,
556,,,
557,594.083984375,1211.787109375,0.2700195376528427
558,,,
559,,,
560,361.3203125,956.96875,0.24837240134365857
561,,,
562,,,
563,470.251953125,1063.142578125,0.24153646448394284
564,,,
565,,,
566,548.1484375,1166.5546875,0.27067058021202683
567,,,
568,,,
569,661.587890625,1275.853515625,0.27180990169290453
570,,,
571,,,
572,554.181640625,1165.251953125,0.3170572990202345
573,,,
574,,,
575,534.109375,1168.59375,0.26497396355262026
576,,,
577,,,
578,393.478515625,981.126953125,0.3234049579477869
579,,,
580,,,
581,633.830078125,1273.236328125,0.1979166710516438
582,,,
583,,,
584,673.857421875,1323.615234375,0.2138671919819899
585,,,
586,,,
587,684.93359375,1298.46484375,0.24527995515381917
588,,,
589,,,
590,762.017578125,1370.048828125,0.2941080783493817
591,,,
592,,,
593,791.365234375,1376.068359375,0.3235677136108279
594,,,
595,,,
596,911.880859375,1519.810546875,0.2485351623035967
597,,,
598,,,
599,809.80859375,1425.58203125,0.2932942783809267
600,,,
601,,,
602,791.125,1446.3828125,0.2343750058207661
603,,,
604,,,
605,993.07421875,1603.78515625,0.2542317758197896
606,,,
607,,,
608,805.478515625,1402.970703125,0.255045578465797
609,,,
610,,,
611,762.3671875,1355.4296875,0.29703776829410344
612,,,
613,,,
614,1139.025390625,1796.728515625,0.27571615332271904
615,,,
616,,,
617,894.146484375,1495.466796875,0.27783203637227416
618,,,
619,,,
620,1142.76171875,1762.94140625,0.27180990134365857
621,,,
622,,,
623,890.69921875,1480.37890625,0.2441406294819899


==> figs/baolin/rl-code-qwen-2.5-7b_export.csv <==
_step,train/response_length,train/total_length,train/accuracy
0,,,
1,,,
2,913.5078125,1538.3359375,0.015625000232830644
3,,,
4,,,
5,979.578125,1635.2578125,0.015625000232830644
6,,,
7,,,
8,1158.5546875,1753.78125,0.02864583348855376
9,,,
10,,,
11,840.59375,1484.9765625,0.03255208395421505
12,,,
13,,,
14,922.0390625,1555.8359375,0.0026041667442768812
15,,,
16,,,
17,737.0546875,1369.59375,0.007812500232830644
18,,,
19,,,
20,808.8828125,1444.3359375,0.041666667675599456
21,,,
22,,,
23,766.0078125,1398.046875,0.018229166977107525
24,,,
25,,,
26,838.421875,1436.7578125,0.02604166720993817
27,,,
28,,,
29,1025.5234375,1641.5546875,0.01822916674427688
30,,,
31,,,
32,1097.4140625,1655.4375,0.041666666977107525
33,,,
34,,,
35,760.3828125,1328.0078125,0.031250000232830644
36,,,
37,,,
38,938.3125,1544.25,0.01041666674427688
39,,,
40,,,
41,1222.78125,1856.53125,0.015625000465661287
42,,,
43,,,
44,695.3984375,1335.296875,0.010416666977107523
45,,,
46,,,
47,1370.8359375,2005.7578125,0.02734375
48,,,
49,,,
50,1016.671875,1654.4453125,0.04427083348855376
51,,,
52,,,
53,1082.1328125,1686.015625,0.027343750465661287
54,,,
55,,,
56,1484.5546875,2062.2109375,0.015625
57,,,
58,,,
59,989.7109375,1637.546875,0.010416666977107523
60,,,
61,,,
62,1085.5078125,1679.453125,0.03515625
63,,,
64,,,
65,1029.0703125,1678.109375,0.02864583348855376
66,,,
67,,,
68,971.0859375,1547.46875,0.015625000465661287
69,,,
70,,,
71,1143.125,1771.09375,0.019531250232830644
72,,,
73,,,
74,1141.5859375,1748.5,0.015625
75,,,
76,,,
77,998.203125,1636.2890625,0.010416666977107523
78,,,
79,,,
80,1137.296875,1759.125,0.02083333372138441
81,,,
82,,,
83,839.4765625,1488.65625,0.01041666674427688
84,,,
85,,,
86,1291.84375,1944.0390625,0.01236979174427688
87,,,
88,,,
89,1167.1640625,1837.3046875,0.032552083721384406
90,,,
91,,,
92,821.609375,1450.9375,0.018229166977107525
93,,,
94,,,
95,954.453125,1579.3828125,0.02604166720993817
96,,,
97,,,
98,1311.015625,1904.375,0.013020833488553762
99,,,
100,,,
101,805.4375,1401.0390625,0.02864583348855376
102,,,
103,,,
104,1227.7265625,1853.84375,0.023437500232830644
105,,,
106,,,
107,889.9765625,1501.65625,0.02864583348855376
108,,,
109,,,
110,812.2890625,1484.828125,0.03385416674427688
111,,,
112,,,
113,1079.421875,1680.6328125,0.02083333372138441
114,,,
115,,,
116,1115.6015625,1746.96875,0.02083333348855376
117,,,
118,,,
119,1108.3984375,1705.0703125,0.0026041667442768812
120,,,
121,,,
122,893.1875,1482.234375,0.02083333348855376
123,,,
124,,,
125,1213.5546875,1861.375,0.031250000232830644
126,,,
127,,,
128,1171.7890625,1791.5,0.015625
129,,,
130,,,
131,1225.0546875,1806.09375,0.01041666674427688
132,,,
133,,,
134,1061.2734375,1665.765625,0.020833334187045693
135,,,
136,,,
137,961.5703125,1582.9453125,0.0052083334885537624
138,,,
139,,,
140,763.421875,1367.28125,0.0026041667442768812
141,,,
142,,,
143,986.296875,1634.1796875,0.0078125
144,,,
145,,,
146,971.453125,1592.9609375,0.023437500232830644
147,,,
148,,,
149,1154.4375,1766.0234375,0.02083333348855376
150,,,
151,,,
152,1031.2734375,1627.0390625,0.031250000232830644
153,,,
154,,,
155,1054.953125,1716.21875,0.015625000465661287
156,,,
157,,,
158,1129.7578125,1716.8359375,0.01041666674427688
159,,,
160,,,
161,1072.78125,1688.421875,0.02864583372138441
162,,,
163,,,
164,1219.390625,1857.234375,0.02604166720993817
165,,,
166,,,
167,934.40625,1591.1953125,0.013020833721384406
168,,,
169,,,
170,977.953125,1592.1171875,0.01822916720993817
171,,,
172,,,
173,1149.0390625,1783.8671875,0.01822916720993817
174,,,
175,,,
176,1121.5546875,1727.3203125,0.0
177,,,
178,,,
179,1127.0,1731.0546875,0.018229166977107525
180,,,
181,,,
182,888.2890625,1523.5546875,0.010416666977107523
183,,,
184,,,
185,1174.0703125,1778.4296875,0.013020833488553762
186,,,
187,,,
188,1196.90625,1828.5703125,0.037760417675599456
189,,,
190,,,
191,861.375,1476.1484375,0.03515625069849193
192,,,
193,,,
194,942.53125,1526.75,0.02083333348855376
195,,,
196,,,
197,1141.453125,1775.6640625,0.02864583348855376
198,,,
199,,,
200,960.921875,1557.6171875,0.02604166720993817
201,,,
202,,,
203,1037.46875,1643.8984375,0.03125000046566129
204,,,
205,,,
206,1365.796875,1982.9140625,0.015625000232830644
207,,,
208,,,
209,1151.7890625,1735.5546875,0.02083333372138441
210,,,
211,,,
212,1072.2734375,1656.3203125,0.018229166977107525
213,,,
214,,,
215,850.4609375,1454.4140625,0.026041666977107525
216,,,
217,,,
218,1258.609375,1906.7734375,0.05989583418704569
219,,,
220,,,
221,826.6796875,1439.6484375,0.02083333395421505
222,,,
223,,,
224,1110.6875,1706.6328125,0.0234375
225,,,
226,,,
227,751.59375,1377.671875,0.03125000046566129
228,,,
229,,,
230,813.6953125,1419.40625,0.02083333348855376
231,,,
232,,,
233,772.609375,1387.25,0.03645833348855376
234,,,
235,,,
236,991.8046875,1595.640625,0.03906250023283064
237,,,
238,,,
239,1603.21875,2262.1328125,0.04947916744276881
240,,,
241,,,
242,1162.75,1791.2890625,0.04687500116415322
243,,,
244,,,
245,703.625,1297.1328125,0.007812500232830644
246,,,
247,,,
248,991.7734375,1673.578125,0.010416666977107523
249,,,
250,,,
251,1215.1328125,1838.1796875,0.02604166720993817
252,,,
253,,,
254,848.8046875,1434.625,0.04687500069849193
255,,,
256,,,
257,981.359375,1592.6484375,0.03385416674427688
258,,,
259,,,
260,961.890625,1566.0625,0.05989583418704569
261,,,
262,,,
263,1085.0859375,1693.40625,0.018229166977107525
264,,,
265,,,
266,1263.484375,1831.7421875,0.04036458418704569
267,,,
268,,,
269,901.109375,1481.75,0.023437500232830644
270,,,
271,,,
272,784.140625,1449.5625,0.03385416720993817
273,,,
274,,,
275,883.03125,1529.1875,0.03906250139698386
276,,,
277,,,
278,858.6328125,1449.9375,0.03776041720993817
279,,,
280,,,
281,941.515625,1571.8515625,0.05208333395421505
282,,,
283,,,
284,1158.234375,1744.984375,0.02083333348855376
285,,,
286,,,
287,716.6953125,1305.8125,0.052083333721384406
288,,,
289,,,
290,1437.671875,2042.9921875,0.03385416720993817
291,,,
292,,,
293,851.0703125,1462.609375,0.03645833441987634
294,,,
295,,,
296,952.125,1573.8515625,0.047526042675599456
297,,,
298,,,
299,970.265625,1569.4765625,0.02734375
300,,,
301,,,
302,624.2734375,1226.390625,0.06770833441987634
303,,,
304,,,
305,858.6171875,1460.734375,0.02864583348855376
306,,,
307,,,
308,723.1484375,1338.3515625,0.0729166679084301
309,,,
310,,,
311,819.0703125,1459.484375,0.06510416720993817
312,,,
313,,,
314,1059.59375,1677.25,0.015625000465661287
315,,,
316,,,
317,675.5625,1289.96875,0.03645833395421505
318,,,
319,,,
320,670.3515625,1304.2734375,0.04101562569849193
321,,,
322,,,
323,1048.8359375,1642.6640625,0.049479166977107525
324,,,
325,,,
326,1093.578125,1719.4375,0.013020833488553762
327,,,
328,,,
329,1270.1015625,1853.53125,0.04752604244276881
330,,,
331,,,
332,1176.5859375,1802.2421875,0.033854166977107525
333,,,
334,,,
335,1041.5859375,1667.9140625,0.04947916651144624
336,,,
337,,,
338,845.296875,1465.484375,0.038411458721384406
339,,,
340,,,
341,847.9296875,1452.890625,0.05208333441987634
342,,,
343,,,
344,660.0859375,1309.1640625,0.02473958395421505
345,,,
346,,,
347,839.8125,1432.2578125,0.06445312569849193
348,,,
349,,,
350,844.1328125,1486.1953125,0.07031250023283064
351,,,
352,,,
353,855.78125,1475.6953125,0.09309895965270698
354,,,
355,,,
356,858.5625,1426.0546875,0.06510416837409139
357,,,
358,,,
359,1040.0078125,1599.625,0.03125000046566129
360,,,
361,,,
362,1147.1953125,1752.6328125,0.05208333535119891
363,,,
364,,,
365,1105.65625,1735.75,0.053385416977107525
366,,,
367,,,
368,658.359375,1296.9765625,0.0703125
369,,,
370,,,
371,731.40625,1312.890625,0.06250000139698386
372,,,
373,,,
374,744.7734375,1381.171875,0.06184895965270698
375,,,
376,,,
377,755.1640625,1378.1953125,0.06640625116415322
378,,,
379,,,
380,657.7265625,1290.8046875,0.08007812593132257
381,,,
382,,,
383,773.5390625,1412.484375,0.09635416814126074
384,,,
385,,,
386,947.0703125,1592.078125,0.10677083441987634
387,,,
388,,,
389,715.5,1344.109375,0.08854166744276881
390,,,
391,,,
392,928.015625,1537.0703125,0.0638020837213844
393,,,
394,,,
395,1045.75,1654.6484375,0.08333333535119891
396,,,
397,,,
398,718.2109375,1331.2890625,0.1276041683740914
399,,,
400,,,
401,528.875,1154.5390625,0.06510416767559946
402,,,
403,,,
404,639.34375,1300.9453125,0.0937500016298145
405,,,
406,,,
407,533.8671875,1132.2578125,0.0859375016298145
408,,,
409,,,
410,625.5625,1255.5390625,0.11588541860692204
411,,,
412,,,
413,898.859375,1532.0625,0.08072916814126074
414,,,
415,,,
416,703.0625,1311.6484375,0.08072916907258332
417,,,
418,,,
419,946.8359375,1592.3984375,0.08463541837409139
420,,,
421,,,
422,583.7890625,1197.28125,0.09375000069849192
423,,,
424,,,
425,753.953125,1425.9296875,0.12044270965270698
426,,,
427,,,
428,535.3125,1164.796875,0.109375003259629
429,,,
430,,,
431,597.5390625,1218.1015625,0.13476562732830644
432,,,
433,,,
434,497.5,1087.9609375,0.10416666860692204
435,,,
436,,,
437,520.3984375,1167.21875,0.10416666697710752
438,,,
439,,,
440,612.2421875,1246.4375,0.13411458558402956
441,,,
442,,,
443,602.453125,1222.9609375,0.13802083511836827
444,,,
445,,,
446,488.3984375,1110.8515625,0.14713541977107525
447,,,
448,,,
449,750.34375,1421.8671875,0.1009114608168602
450,,,
451,,,
452,526.0390625,1119.15625,0.1842447954695672
453,,,
454,,,
455,530.8359375,1125.7734375,0.13281250093132255
456,,,
457,,,
458,719.6796875,1337.9296875,0.18880208604969084
459,,,
460,,,
461,628.7734375,1239.1484375,0.12239583721384406
462,,,
463,,,
464,563.21875,1152.140625,0.15104166930541396
465,,,
466,,,
467,556.4765625,1151.3671875,0.09375000232830644
468,,,
469,,,
470,646.5390625,1285.9140625,0.1269531266298145
471,,,
472,,,
473,651.953125,1240.7734375,0.14322917140088975
474,,,
475,,,
476,513.53125,1157.3125,0.12630208651535213
477,,,
478,,,
479,565.5625,1175.375,0.13411458604969084
480,,,
481,,,
482,590.421875,1191.734375,0.1282552108168602
483,,,
484,,,
485,525.8828125,1115.484375,0.13020833698101342
486,,,
487,,,
488,523.2265625,1112.8828125,0.16080729220993817
489,,,
490,,,
491,523.2421875,1089.8671875,0.15299479430541396
492,,,
493,,,
494,745.046875,1354.25,0.13867187802679837
495,,,
496,,,
497,407.390625,1024.5859375,0.1588541716337204
498,,,
499,,,
500,568.7109375,1190.96875,0.14453125302679837
501,,,
502,,,
503,490.328125,1090.484375,0.17447917023673654
504,,,
505,,,
506,432.890625,1063.53125,0.12239583511836828
507,,,
508,,,
509,502.0859375,1089.671875,0.1276041679084301
510,,,
511,,,
512,486.7578125,1121.96875,0.10677083395421504
513,,,
514,,,
515,425.6796875,1028.6328125,0.1458333358168602
516,,,
517,,,
518,471.1953125,1111.359375,0.15104166930541396
519,,,
520,,,
521,544.2421875,1151.90625,0.20703125628642735
522,,,
523,,,
524,494.3046875,1093.9375,0.1660156291909516
525,,,
526,,,
527,604.5078125,1296.6953125,0.13281250256113708
528,,,
529,,,
530,394.6875,999.4609375,0.15364583721384406
531,,,
532,,,
533,354.5234375,991.9296875,0.16145833861082792
534,,,
535,,,
536,355.671875,992.9375,0.1601562569849193
537,,,
538,,,
539,560.40625,1143.8203125,0.17513021267950535
540,,,
541,,,
542,366.34375,987.3828125,0.16406250279396772
543,,,
544,,,
545,491.015625,1101.6640625,0.16406250116415322
546,,,
547,,,
548,359.109375,964.875,0.13281250279396772
549,,,
550,,,
551,389.890625,976.8046875,0.1588541716337204
552,,,
553,,,
554,444.359375,1132.203125,0.12955729104578495
555,,,
556,,,
557,420.9453125,1038.6484375,0.175781253259629
558,,,
559,,,
560,426.2578125,1021.90625,0.179687503259629
561,,,
562,,,
563,434.6640625,1027.5546875,0.13671875395812094
564,,,
565,,,
566,443.53125,1061.9375,0.1979166737291962
567,,,
568,,,
569,536.0078125,1150.2734375,0.15364583465270698
570,,,
571,,,
572,337.5390625,948.609375,0.2005208372138441
573,,,
574,,,
575,570.1796875,1204.6640625,0.1790364591870457
576,,,
577,,,
578,590.28125,1177.9296875,0.21484375232830644
579,,,
580,,,
581,447.46875,1086.875,0.14257812802679837
582,,,
583,,,
584,466.9375,1116.6953125,0.13541666860692203
585,,,
586,,,
587,378.6640625,992.1953125,0.1666666711680591
588,,,
589,,,
590,518.5,1126.53125,0.13281250349245963
591,,,
592,,,
593,461.4765625,1046.1796875,0.23372396198101344
594,,,
595,,,
596,411.484375,1019.4140625,0.14322917023673654
597,,,
598,,,
599,527.2421875,1143.015625,0.2109375053551048
600,,,
601,,,
602,456.6796875,1111.9375,0.13476562779396772
603,,,
604,,,
605,335.203125,945.9140625,0.16341146058402956
606,,,
607,,,
608,534.5546875,1132.046875,0.1529947929084301
609,,,
610,,,
611,369.640625,962.703125,0.171875003259629
612,,,
613,,,
614,349.0625,1006.765625,0.17643229709938169
615,,,
616,,,
617,324.3359375,925.65625,0.21354166674427688
618,,,
619,,,
620,621.359375,1241.5390625,0.199218753259629
621,,,
622,,,
623,469.1484375,1058.828125,0.136718753259629
624,,,
625,,,
626,475.859375,1135.2890625,0.140625003259629
627,,,
628,,,
629,366.390625,965.78125,0.21093750256113708
630,,,
631,,,
632,370.4140625,1004.375,0.17252604430541396
633,,,
634,,,
635,520.1796875,1149.0859375,0.153645837912336
636,,,
637,,,
638,311.234375,897.453125,0.2187500060535967
639,,,
640,,,
641,326.328125,932.8671875,0.20312500512227416
642,,,
643,,,
644,419.9921875,1033.03125,0.2005208358168602
645,,,
646,,,
647,299.234375,914.4375,0.20703125628642735
648,,,
649,,,
650,386.484375,997.1015625,0.17447916883975267
651,,,
652,,,
653,348.828125,977.40625,0.184895837912336
654,,,
655,,,
656,300.8203125,899.171875,0.2291666716337204
657,,,
658,,,
659,417.296875,1027.78125,0.2024739647749811
660,,,
661,,,
662,430.5859375,1058.8203125,0.16341146104969084
663,,,
664,,,
665,296.7109375,920.734375,0.16210938058793545
666,,,
667,,,
668,424.2734375,1060.7578125,0.1093750037252903
669,,,
670,,,
671,344.265625,957.0390625,0.14518229407258332
672,,,
673,,,
674,435.0234375,1021.40625,0.1686197950039059
675,,,
676,,,
677,300.8671875,926.1015625,0.16406250139698386
678,,,
679,,,
680,338.1640625,923.0546875,0.15755208721384406
681,,,
682,,,
683,277.6875,901.1953125,0.2187500016298145
684,,,
685,,,
686,312.9140625,911.3125,0.20833333604969084
687,,,
688,,,
689,389.5703125,973.8203125,0.18489583698101344
690,,,
691,,,


==> figs/baolin/rl-math-qwen-2.5-7b-longcot-sfted_export.csv <==
_step,train/response_length,train/total_length,train/reward
16,,,
21,,,
25,,,
27,,,
29,,,
38,4641.6875,5196.625,0.09375000139698386
42,,,
52,,,
65,4474.1171875,5072.15625,0.1380208358168602
71,5132.78125,5709.75,0.10351562616415322
94,,,
114,,,
124,,,
136,,,
145,,,
146,5018.6484375,5589.15625,0.11979166651144624
156,,,
169,,,
174,,,
175,,,
185,5034.5,5587.859375,0.1276041679084301
186,,,
190,,,
192,,,
201,,,
202,,,
203,5114.71875,5670.1484375,0.14583333441987634
207,,,
215,4371.7734375,4924.7265625,0.13541666883975267
217,,,
224,4079.828125,4624.7734375,0.1354166683740914
225,,,
227,4493.34375,5068.421875,0.11458333395421504
231,,,
233,4616.296875,5179.9375,0.1093750016298145
249,,,
257,4313.8671875,4874.15625,0.1588541679084301
268,,,
285,,,
288,,,
291,,,
292,,,
298,,,
299,4510.046875,5058.2578125,0.14973958488553762
302,4212.3125,4763.4296875,0.18750000395812097
305,4465.1640625,5016.28125,0.10416666860692204
307,,,
313,,,
320,4258.5234375,4841.4453125,0.14322916814126074
336,,,
341,4067.96875,4621.9296875,0.13802083651535213
345,,,
349,,,
356,3895.1484375,4411.640625,0.11718750116415322
361,,,
368,3252.7109375,3840.328125,0.12760416883975267
370,,,
420,,,
425,2653.9296875,3274.90625,0.17382812686264515
448,,,
466,,,
470,2292.2890625,2880.6640625,0.24479166883975267
481,,,
489,,,
497,1837.765625,2403.9609375,0.23307292023673656
500,1890.1875,2461.4453125,0.2552083390764892
503,1750.375,2299.53125,0.24348958814516664
515,1802.6796875,2354.6328125,0.25781250512227416
531,,,
537,,,
549,,,
550,,,
552,,,
566,1528.9296875,2096.3359375,0.25520833977498114
573,,,
577,,,
591,,,
594,,,
603,,,
613,,,
616,,,
628,,,
637,,,
642,,,
668,1248.671875,1834.15625,0.19010417140088975
673,,,
696,,,
700,,,
705,,,
725,1171.171875,1768.5234375,0.25781250349245965
732,,,
736,,,
738,,,
741,,,
743,1181.109375,1734.3984375,0.2825520874466747
762,,,
770,1028.78125,1579.0625,0.2955729241948575
778,,,
784,,,
785,1042.5390625,1612.75,0.2213541704695672
791,1027.6171875,1591.171875,0.2330729204695672
795,,,
796,,,
812,1007.671875,1546.484375,0.24739583604969084
815,1021.9375,1566.1640625,0.28906250675208867
826,,,
830,929.296875,1465.5859375,0.3333333367481828
833,959.5234375,1488.1640625,0.3229166732635349
841,,,
844,,,
850,,,
865,,,
871,,,
873,,,
875,964.453125,1517.1875,0.3177083400078118
879,,,
886,,,
892,,,
897,,,
914,767.90625,1334.0625,0.24739583814516664
926,808.359375,1419.8671875,0.3085937562864274
929,735.7421875,1287.0234375,0.3001302133779973
960,,,
970,,,
972,,,
977,722.1875,1266.3359375,0.28059896151535213
991,,,
996,,,
1007,716.6953125,1286.296875,0.26822917349636555
1009,,,
1012,,,
1013,735.8515625,1285.8984375,0.27994791930541396
1028,698.984375,1241.0546875,0.2740885445382446
1037,692.515625,1257.765625,0.362630215473473
1038,,,
1051,,,
1060,,,
1067,695.7734375,1267.1875,0.21614583814516664
1074,,,
1090,,,
1091,742.9609375,1323.9921875,0.3151041727978736
1093,,,
1107,,,
1124,815.734375,1355.1015625,0.3007812569849193
1134,,,
1136,854.828125,1452.140625,0.28450521524064243
1138,,,
1142,827.03125,1376.609375,0.34765625442378223
1154,933.21875,1498.4453125,0.28645833884365857
1181,854.0625,1442.40625,0.25260417186655104
1192,,,
1194,,,
1199,852.5390625,1422.7734375,0.28320313012227416
1206,,,
1225,,,
1261,,,
1282,,,
1288,,,
1290,,,
1294,,,
1303,,,
1307,862.078125,1431.859375,0.27083333814516664
1339,,,
1345,,,
1349,821.8671875,1359.5703125,0.22851563012227416
1372,,,
1387,,,
1388,851.1484375,1401.1171875,0.2604166700039059
1390,,,
1400,797.84375,1395.0859375,0.27604167186655104
1402,,,
1409,779.84375,1355.1484375,0.3046875095460564
1428,,,
1431,,,
1435,,,
1445,680.96875,1215.640625,0.3020833400078118
1460,684.1875,1269.9609375,0.2936197961680591
1466,641.546875,1194.3203125,0.3444010477978736
1492,,,
1495,,,
1499,660.859375,1233.2421875,0.2890625046566129
1526,693.0625,1257.234375,0.31445312849245965
1529,620.53125,1158.3203125,0.306640631519258
1531,,,
1539,,,
1542,,,
1550,657.7578125,1219.53125,0.24153646104969084
1551,,,
1557,,,
1563,,,
1566,,,
1567,,,
1581,,,
1607,677.4765625,1255.0078125,0.32161458930931985
1612,,,
1615,,,
1619,699.765625,1260.8984375,0.2662760461680591
1621,,,
1625,684.4765625,1206.8671875,0.32161459047347307
1635,,,
1640,737.828125,1296.2265625,0.2330729195382446
1647,,,
1674,,,
1678,,,
1683,,,
1709,657.9921875,1221.640625,0.3203125053551048
1716,,,
1717,,,
1720,,,
1725,,,
1767,,,
1768,,,
1771,,,
1780,,,
1781,670.828125,1236.2890625,0.37044271221384406
1789,,,
1792,,,
1803,,,
1809,,,
1813,,,
1822,,,
1826,692.21875,1253.53125,0.32812500721774995
1851,,,
1852,,,
1853,761.375,1328.671875,0.33463542396202683
1857,,,
1858,,,
1878,,,
1879,,,
1886,717.8671875,1315.90625,0.23046875488944352
1890,,,
1891,,,
1902,,,
1925,638.1953125,1168.453125,0.3190104244276881
1928,693.96875,1272.1953125,0.2864583369810134
1930,,,
1932,,,
1941,,,
1959,,,
1961,643.21875,1176.4296875,0.3398437553551048
1966,,,
1973,677.7109375,1222.0078125,0.3307291744276881
1975,,,
1990,,,
1991,775.390625,1338.5546875,0.25455729686655104
1996,,,
1997,610.6328125,1147.625,0.3541666744276881
2000,694.296875,1272.5234375,0.35026042303070426
2003,759.6640625,1281.421875,0.2513020890764892
2005,,,
2022,,,
2029,,,
2037,,,
2051,689.765625,1279.1328125,0.30533854523673654
2058,,,
2060,719.6171875,1239.65625,0.2792968791909516
2063,740.4375,1270.0859375,0.3183593819849193
2072,768.3125,1364.53125,0.2936197966337204
2083,,,
2087,771.0625,1326.90625,0.3059895916376263
2090,753.7109375,1318.765625,0.29882812895812094
2097,,,
2118,,,
2124,,,
2136,,,
2137,,,
2140,,,
2146,,,
2153,837.4375,1416.21875,0.3235677117481828
2155,,,
2156,770.515625,1329.703125,0.32291667559184134
2163,,,
2169,,,
2171,887.515625,1447.5,0.28515625675208867
2194,,,
2197,,,
2205,,,
2224,,,
2235,,,
2238,,,
2244,,,
2255,1447.5390625,2024.421875,0.31250000558793545
2259,,,
2267,1796.5,2335.9921875,0.341145841171965
2274,,,
2277,,,
2281,,,
2301,,,
2313,,,
2338,,,
2345,569.125,1150.390625,0.3170572961680591
2347,,,
2351,562.1015625,1131.4453125,0.26822917023673654
2357,611.109375,1202.1015625,0.3281250107102096
2364,,,
2370,,,
2397,,,
2406,,,
2410,,,
2411,546.859375,1121.4921875,0.38476563012227416
2413,,,
2414,516.328125,1043.625,0.32161458721384406
2418,,,
2454,,,
2458,,,
2463,,,
2467,,,
2473,,,
2475,,,
2477,504.59375,1061.59375,0.29687500558793545
2504,528.03125,1045.921875,0.3535156303551048
2533,,,
2553,,,
2554,,,
2556,,,
2573,564.453125,1112.859375,0.30989583767950535
2576,684.15625,1327.5234375,0.33984375558793545
2578,,,
2579,613.5390625,1206.5390625,0.27864583651535213
2603,572.703125,1135.8203125,0.299479172565043
2605,,,
2607,,,
2622,,,
2636,739.0078125,1325.8515625,0.2903645890764892
2638,,,
2648,702.1953125,1327.3828125,0.33203125512227416
2651,684.3203125,1249.640625,0.2604166700039059
2653,,,
2654,670.8828125,1210.984375,0.30729167186655104
2657,686.6171875,1234.1640625,0.333333337912336
2662,,,
2666,732.078125,1308.0,0.2760416711680591
2670,,,
2672,770.859375,1343.1015625,0.35416667023673654
2679,,,
2692,,,
2696,769.21875,1351.484375,0.3645833383779973
2713,,,
2716,,,
2719,,,
2720,747.3359375,1290.6171875,0.26953125721774995
2739,,,
2740,,,
2742,,,
2743,,,
2750,654.7109375,1210.4140625,0.3769531331490726
2758,,,
2773,,,
2783,664.75,1239.4296875,0.24739583930931985
2790,,,
2801,672.828125,1247.2109375,0.3645833390764892
2815,,,
2818,,,
2827,,,
2832,,,
2839,,,
2845,,,
2847,,,
2853,,,
2854,,,
2855,579.2265625,1120.7890625,0.33593750558793545
2863,,,
2864,636.5859375,1270.75,0.3092447970993817
2879,580.140625,1126.9921875,0.28906250675208867
2881,,,
2899,,,
2931,,,
2932,,,
2944,,,
2952,,,
2974,,,
2975,552.96875,1114.1328125,0.305989591171965
2981,533.0234375,1111.5234375,0.29166667093522847
2992,,,
2997,,,
3003,,,
3020,486.7265625,1011.0859375,0.3378906324505806
3021,,,
3022,,,
3041,497.6796875,1053.0390625,0.3645833402406424
3054,,,
3055,,,
3071,578.5078125,1170.2578125,0.3066406319849193
3095,684.9140625,1300.2734375,0.31770834024064243
3109,,,
3119,794.34375,1306.3203125,0.3463541720993817
3124,,,
3127,,,
3132,,,
3135,,,
3137,857.5,1412.8671875,0.34960938384756446
3146,1013.6015625,1593.5546875,0.3046875058207661
3148,,,
3160,,,
3167,880.890625,1449.921875,0.2994791765231639
3170,911.328125,1525.8515625,0.2819010457023978
3173,1209.3203125,1795.9609375,0.3385416744276881
3193,,,
3198,,,
3202,,,
3211,,,
3214,,,
3220,,,
3225,,,
3234,,,
3249,,,
3256,,,
3258,,,
3265,,,
3267,,,
3271,,,
3280,,,
3284,1161.0703125,1693.015625,0.3671875048894435
3286,,,
3291,,,
3294,,,
3303,,,
3346,,,
3347,1488.3515625,2030.3828125,0.26562500442378223
3352,,,
3360,,,
3395,1647.171875,2205.2578125,0.31510417186655104
3410,2158.8125,2705.0390625,0.3613281352445483
3419,1848.515625,2437.9296875,0.283854172565043
3422,1767.8515625,2326.328125,0.30208333977498114
3439,,,
3450,,,
3451,,,
3473,1438.640625,2008.9609375,0.2864583390764892
3490,,,
3493,,,
3497,2264.375,2858.4296875,0.30859375442378223
3499,,,
3506,3149.78125,3729.203125,0.3880208383779973
3513,,,
3534,,,
3536,1258.609375,1814.6640625,0.3867187562864274
3556,,,
3558,,,
3575,1143.0703125,1702.53125,0.3365885454695672
3577,,,
3579,,,
3591,,,
3594,,,
3603,,,
3611,1463.7421875,2003.203125,0.3515625046566129
3620,1599.1328125,2201.90625,0.3359375048894435
3623,1725.4609375,2280.5078125,0.3053385454695672
3624,,,
3635,1826.3515625,2386.4296875,0.3203125090803951
3639,,,
3659,1908.65625,2467.296875,0.27604167140088975
3662,1885.8515625,2454.7578125,0.35807292349636555
3664,,,
3671,2699.5390625,3299.0078125,0.2799479200039059
3672,,,
3673,,,
3681,,,
3691,,,
3692,2570.265625,3174.171875,0.25781250558793545
3694,,,
3696,,,
3700,,,
3702,,,
3711,,,
3718,,,
3723,,,
3724,,,
3738,,,
3783,,,
3795,,,
3800,2729.6953125,3234.3046875,0.35937500442378223
3809,3492.7109375,4101.375,0.33072917303070426
3810,,,
3818,3865.5078125,4432.796875,0.3255208386108279
3848,4406.9375,5002.7734375,0.2858072998933494
3853,,,
3854,3334.9296875,3922.984375,0.2760416716337204
3861,,,
3867,,,
3893,4155.1328125,4704.296875,0.223958337912336
3933,,,
3938,5036.953125,5588.625,0.2597656296566129
3946,,,
3949,,,
3959,4827.0546875,5395.765625,0.32552083884365857
3984,,,
3998,5394.7265625,5956.640625,0.3281250058207661
4001,5349.6796875,5921.484375,0.3307291711680591
4006,,,
4015,,,
4019,6154.7734375,6714.2265625,0.35416667675599456
4032,,,
4055,6414.8671875,6975.6796875,0.30729167233221233
4071,,,
4073,6478.9453125,7016.453125,0.3645833400078118
4102,,,
4107,,,
4115,6430.453125,7021.34375,0.2994791720993817
4122,,,


==> figs/baolin/rl-math-qwen-2.5-7b_export.csv <==
_step,train/response_length,train/total_length,train/accuracy
0,,,
1,,,
3,,,
4,,,
5,446.046875,658.4921875,0.41796875
6,,,
7,,,
8,451.6953125,672.46875,0.328125
9,,,
10,,,
11,423.8359375,636.46875,0.375
12,,,
13,,,
18,,,
20,403.40234375,596.18359375,0.390625
21,,,
22,,,
25,,,
26,366.3359375,557.3515625,0.3984375
27,,,
28,,,
31,,,
36,,,
38,434.4921875,632.21875,0.4296875
47,389.9140625,593.8046875,0.36328125
48,,,
52,,,
54,,,
56,427.12109375,629.51171875,0.3671875
57,,,
64,,,
65,406.15625,602.953125,0.44140625
66,,,
67,,,
68,411.23046875,618.53515625,0.3828125
71,465.6328125,672.0703125,0.40625
73,,,
74,419.8046875,621.8046875,0.3515625
75,,,
77,481.8671875,694.28125,0.3671875
78,,,
82,,,
83,412.9296875,617.859375,0.4375
84,,,
88,,,
91,,,
92,443.33203125,662.79296875,0.359375
93,,,
94,,,
96,,,
99,,,
100,,,
103,,,
105,,,
106,,,
107,507.52734375,724.55859375,0.41796875
108,,,
109,,,
110,459.984375,668.609375,0.44921875
113,444.921875,655.578125,0.48828125
116,415.9609375,619.546875,0.45703125
117,,,
121,,,
122,523.4921875,720.5546875,0.46484375
131,459.13671875,675.91015625,0.4765625
133,,,
134,477.62890625,689.86328125,0.484375
137,521.19140625,730.62890625,0.4609375
138,,,
141,,,
146,478.90234375,689.52734375,0.45703125
150,,,
158,449.08203125,666.25390625,0.51953125
161,452.2109375,659.1171875,0.56640625
162,,,
165,,,
167,467.828125,683.125,0.56640625
169,,,
173,480.30078125,689.69140625,0.578125
178,,,
182,523.76171875,737.07421875,0.51171875
184,,,
187,,,
191,502.77734375,714.11328125,0.6640625
193,,,
194,552.4921875,762.1875,0.5234375
195,,,
196,,,
197,503.6640625,699.8515625,0.59765625
198,,,
200,526.4609375,730.4609375,0.6484375
206,482.76953125,692.74609375,0.66015625
210,,,
211,,,
214,,,
216,,,
220,,,
224,611.25,819.8828125,0.61328125
225,,,
226,,,
227,547.38671875,758.29296875,0.65234375
234,,,
235,,,
236,568.17578125,776.30078125,0.68359375
237,,,
243,,,
245,535.94140625,742.44140625,0.68359375
246,,,
247,,,
249,,,
252,,,
254,588.703125,784.2265625,0.68359375
258,,,
260,607.28515625,817.55078125,0.66796875
262,,,
263,587.46484375,784.49609375,0.68359375
266,605.46875,815.015625,0.64453125
267,,,
273,,,
275,601.02734375,831.91796875,0.734375
277,,,
281,601.9609375,807.0234375,0.66015625
286,,,
289,,,
290,551.3203125,761.6015625,0.67578125
295,,,
297,,,
300,,,
301,,,
303,,,
306,,,
307,,,
309,,,
310,,,
311,527.6328125,733.390625,0.734375
314,496.26171875,698.30078125,0.73828125
315,,,
317,547.80078125,759.34765625,0.6171875
319,,,
321,,,
324,,,
326,550.8828125,754.21875,0.7265625
327,,,
329,535.40625,737.484375,0.7421875
334,,,
335,553.5078125,766.6640625,0.69140625
336,,,
338,516.04296875,716.57421875,0.76953125
343,,,
344,511.37109375,713.74609375,0.71875
346,,,
351,,,
352,,,
353,636.9140625,850.953125,0.63671875
354,,,
357,,,
358,,,
362,557.6015625,775.6171875,0.6484375
364,,,
365,584.38671875,792.53515625,0.65625
369,,,
370,,,
371,562.74609375,776.87890625,0.68359375
374,520.49609375,731.95703125,0.69140625
375,,,
378,,,
379,,,
382,,,
386,551.6484375,761.328125,0.75390625
388,,,
391,,,
395,561.23828125,784.24609375,0.671875
397,,,
398,538.51953125,731.33984375,0.75
399,,,
401,519.04296875,725.99609375,0.72265625
403,,,
409,,,
411,,,
412,,,
413,546.796875,748.6015625,0.73046875
414,,,
417,,,
422,579.63671875,787.07421875,0.73046875
423,,,
424,,,
427,,,
428,639.7265625,845.6171875,0.66015625
436,,,
437,545.73046875,747.76953125,0.71484375
438,,,
439,,,
440,522.26171875,719.33984375,0.75
442,,,
443,549.62109375,753.77734375,0.7265625
446,603.2890625,802.1953125,0.69140625
447,,,
448,,,
449,578.48046875,795.76171875,0.76953125
451,,,
453,,,
456,,,
461,544.140625,751.78125,0.73046875
462,,,
464,589.0234375,802.4140625,0.7421875
466,,,
469,,,
470,533.33984375,750.94140625,0.734375
471,,,
477,,,
481,,,
483,,,
485,534.953125,727.3828125,0.796875
487,,,
494,536.58984375,733.59765625,0.7734375
495,,,
496,,,
498,,,
500,587.88671875,805.29296875,0.703125
501,,,
506,625.3203125,837.453125,0.734375
511,,,
513,,,
515,588.91796875,799.45703125,0.72265625
517,,,
518,541.4765625,748.984375,0.78125
520,,,
521,626.08984375,823.65234375,0.76171875
523,,,
525,,,
526,,,
528,,,
532,,,
533,497.4765625,703.4453125,0.81640625
535,,,
536,538.0234375,743.015625,0.75390625
537,,,
538,,,
539,605.43359375,817.17578125,0.76953125
544,,,
547,,,
548,610.72265625,815.38671875,0.7265625
549,,,
552,,,
553,,,
554,571.140625,775.828125,0.74609375
561,,,
562,,,
563,578.36328125,783.99609375,0.76171875
565,,,
567,,,
568,,,
570,,,
571,,,
572,550.30078125,765.38671875,0.73046875
574,,,
578,468.015625,655.8984375,0.828125
580,,,
584,622.421875,831.3359375,0.6875
586,,,
589,,,
590,631.41796875,836.58203125,0.77734375
591,,,
593,650.90234375,859.53515625,0.69140625
594,,,
596,607.18359375,816.87109375,0.71484375
598,,,
600,,,
601,,,
603,,,
604,,,
609,,,
610,,,
616,,,
617,554.8046875,756.2578125,0.7421875
618,,,
623,625.234375,828.203125,0.76953125
625,,,
626,546.0859375,760.1484375,0.75390625
628,,,
630,,,
632,530.42578125,733.94140625,0.76171875
634,,,
635,533.140625,738.28125,0.71484375
645,,,
649,,,
651,,,
652,,,
656,521.17578125,714.95703125,0.796875
658,,,
661,,,
662,548.078125,760.4921875,0.78125
667,,,
668,602.7265625,815.0,0.71484375
669,,,
671,571.03515625,790.82421875,0.76171875
673,,,
675,,,
680,558.32421875,779.44140625,0.75390625
683,556.44921875,760.86328125,0.76171875
684,,,
685,,,
687,,,
689,594.6015625,806.1171875,0.76953125
691,,,
692,592.34765625,808.23046875,0.7578125
693,,,
695,570.7578125,777.5390625,0.70703125
696,,,
699,,,
701,607.01953125,810.94140625,0.78125
704,536.19140625,746.37109375,0.6875
706,,,
707,516.375,716.203125,0.765625
712,,,
713,615.08984375,824.58984375,0.73828125
715,,,
717,,,
722,614.703125,823.5625,0.65234375
723,,,
724,,,
725,631.01171875,840.93359375,0.6796875
727,,,
729,,,
730,,,
734,569.33203125,783.90234375,0.7578125
735,,,
736,,,
738,,,
741,,,
742,,,
743,625.07421875,830.80078125,0.7265625
744,,,
745,,,
746,603.8515625,800.9921875,0.73828125
751,,,
753,,,
757,,,
759,,,
762,,,
764,562.62109375,770.75390625,0.7578125
766,,,
767,525.90625,725.5078125,0.74609375
769,,,
770,551.7109375,757.765625,0.765625
771,,,
772,,,
775,,,
781,,,
783,,,
786,,,
788,575.125,806.1640625,0.7421875
789,,,
790,,,
795,,,
798,,,
800,596.0,805.8828125,0.73046875
802,,,
806,507.1796875,707.78125,0.81640625
807,,,
810,,,
811,,,
812,534.171875,732.1171875,0.796875
814,,,
815,565.39453125,773.29296875,0.73828125
817,,,
818,536.01171875,742.23828125,0.73046875
820,,,
821,576.2109375,772.1875,0.765625
822,,,
827,560.88671875,780.15234375,0.7109375
833,598.02734375,803.21484375,0.74609375
834,,,
835,,,
836,541.8046875,736.640625,0.79296875
837,,,
840,,,
841,,,
842,593.3515625,812.7890625,0.78515625
843,,,
844,,,
847,,,
848,585.26171875,800.36328125,0.7109375
849,,,
850,,,
852,,,
855,,,
857,527.25,740.5546875,0.80078125
865,,,
868,,,
869,564.5859375,767.1796875,0.8046875
874,,,
877,,,
878,585.8984375,799.2421875,0.71484375
879,,,
885,,,
886,,,
887,598.6015625,800.0390625,0.75
888,,,
891,,,
895,,,
899,572.89453125,783.83203125,0.76171875
900,,,
901,,,
906,,,
908,634.69140625,831.62890625,0.73046875
917,576.21875,772.953125,0.8203125
923,597.109375,805.078125,0.75390625
924,,,
925,,,
926,550.2890625,756.015625,0.76171875
929,558.30859375,757.54296875,0.765625
938,603.23046875,815.55078125,0.73046875
939,,,
943,,,
946,,,
948,,,
949,,,
950,615.2265625,814.3828125,0.76953125
952,,,
953,589.80078125,799.57421875,0.765625
955,,,
956,590.14453125,795.51953125,0.8125
957,,,
960,,,
964,,,
965,517.35546875,708.61328125,0.8203125
966,,,
970,,,
974,610.62109375,809.55078125,0.765625
979,,,
983,586.30078125,786.86328125,0.76171875
985,,,
990,,,
991,,,
992,571.40234375,779.41796875,0.74609375
993,,,
996,,,
997,,,
998,569.89453125,778.56640625,0.75
1001,537.01171875,757.50390625,0.7421875
1004,591.765625,807.4921875,0.78125
1008,,,
1009,,,
1011,,,
1012,,,
1014,,,
1015,,,
1016,575.17578125,773.59765625,0.75390625
1018,,,
1019,561.1796875,766.3046875,0.76171875
1021,,,
1022,590.2890625,792.1328125,0.70703125
1023,,,
1024,,,
1028,588.61328125,797.83984375,0.73828125
1029,,,
1030,,,
1034,588.40234375,782.44921875,0.796875
1035,,,
1036,,,
1037,556.8515625,755.4140625,0.765625
1038,,,
1040,611.84375,817.0546875,0.75390625
1044,,,
1046,606.44921875,813.93359375,0.8046875
1047,,,
1049,534.55078125,748.46484375,0.7421875
1053,,,
1054,,,
1056,,,
1059,,,
1060,,,
1062,,,
1063,,,
1066,,,
1070,570.34375,767.296875,0.69921875
1073,639.31640625,867.62109375,0.7578125
1079,526.6796875,733.390625,0.7578125
1080,,,
1082,689.06640625,903.08203125,0.70703125
1089,,,
1090,,,
1092,,,
1093,,,
1096,,,
1097,594.5234375,800.6875,0.73828125
1098,,,
1099,,,
1103,632.921875,831.1328125,0.7109375
1104,,,
1109,601.8203125,794.6640625,0.734375
1112,603.97265625,811.69921875,0.7734375
1113,,,
1115,549.42578125,748.35546875,0.80078125
1116,,,
1117,,,
1124,600.29296875,802.05078125,0.8046875
1128,,,
1129,,,


==> figs/data/llama_8b_instruct_length_penalty.csv <==
_step,train/response_length
5,904.3964844
6,797.9746094
7,927.5605469
8,849.0390625
9,899.921875
10,853.2011719
11,896.0605469
12,905.8378906
13,843.2050781
14,877.078125
15,901.2109375
16,936.6425781
17,935.7949219
18,1047.808594
19,1148.935547
20,1456.949219
21,1470.789063
22,1801.345703
23,2132.761719
24,2772.257813
25,3147.146484
26,3300.832031
27,3467.351563
28,3561.898438
29,3653.048828
30,3702.740234
31,3695.800781
32,3671.095703
33,3644.982422
34,3552.003906
35,3471.5625
36,3494.599609
37,3485.802734
38,3396.972656
39,3417.646484
40,3444.349609
41,3434.085938
42,3446.033203
43,3422.285156
44,3420.742188
45,3358.679688
46,3191.546875
47,3137.601563
48,3061.574219
49,3089.816406
50,3130.011719
51,3282.460938
52,3140.207031
53,3099.498047
54,3083.431641
55,3128.126953
56,3039.449219
57,3183.171875
58,3129.083984
59,2986.111328
60,2912.763672
61,2825.818359
62,2777.158203
63,2958.353516
64,2896.714844
65,2781.451172
66,2591.355469
67,2597.255859
68,2535.496094
69,2422.222656
70,2292.208984
71,2380.646484
72,2442.320313
73,2494.0625
74,2387.621094
75,2528.824219
76,2251.390625
77,2280.648438
78,2178.859375
79,2286.025391
80,2281.769531
81,2416.214844
82,2408.369141
83,2267.132813
84,2321.808594
85,2224.816406
86,2183.726563
87,2262.363281
88,2219.955078
89,2250.777344
90,2180.298828
91,2151.708984
92,2180.988281
93,2244.962891
94,2182.177734
95,2196.753906
96,2117.136719
97,2183.888672
98,2218.802734
99,1913.582031
100,1879.521484
101,1975.013672
102,2036.585938
103,2068.330078
104,2116.480469
105,2142.287109
106,2207.236328
107,2220.84375
108,2163.289063
109,2115.207031
110,2083.449219
111,2072.923828
112,2165.070313
113,2072.998047
114,2175.625
115,2180.712891
116,2050.332031
117,2020.931641
118,1941.138672
119,2140.201172
120,2257.513672
121,2107.347656
122,2427.875
123,2404.259766
124,2510.294922
125,2701.878906
126,2730.482422
127,2754.777344
128,2681.458984
129,2647.8125
130,2480.833984
131,2266.142578
132,2140.271484
133,2329.191406
134,2496.480469
135,2492.943359
136,2628.748047
137,2559.501953
138,2448.923828
139,2449.787109
140,2352.324219
141,2325.677734
142,2384.126953
143,2463.90625
144,2409.632813
145,2511.347656
146,2611.058594
147,2556.951172
148,2569.257813
149,2593.494141
150,2491.527344
151,2454.185547
152,2523.775391
153,2471.976563
154,2506.033203
155,2449.400391
156,2569.253906
157,2600.646484
158,2504.986328
159,2591.460938
160,2386.662109
161,2383.443359
162,2310.376953
163,2501.371094
164,2490.460938
165,2432.455078
166,2390.007813
167,2420.359375
168,2484.894531
169,2439.248047
170,2261.085938
171,2359.064453
172,2414.203125
173,2358.767578
174,2421.007813
175,2189.501953
176,2313.189453
177,2324.630859
178,2519.365234
179,2606.472656
180,2705.269531
181,2693.060547
182,2515.765625
183,2364.876953
184,2629.558594
185,2515.904297
186,2409.488281
187,2355.408203
188,2425.767578
189,2448.152344
190,2474.841797
191,2582.611328
192,2613.439453
193,2609.183594
194,2487.533203
195,2484.097656
196,2563.1875
197,2523.294922
198,2505.041016
199,2464.9375
200,2452.617188
201,2475.035156
202,2470.144531
203,2434.730469
204,2418.240234
205,2402.898438
206,2362.390625
207,2436.628906
208,2471.189453
209,2402.875
210,2464.84375
211,2415.019531
212,2605.511719
213,2421.136719
214,2672.527344
215,2765.835938
216,2593.515625
217,2717.380859
218,2592.525391
219,2542.082031
220,2593.988281
221,2480.480469
222,2463.964844
223,2502.265625
224,2463.183594
225,2468.152344
226,2458.216797
227,2440.525391
228,2528.03125
229,2534.255859
230,2576.591797
231,2372.298828
232,2381.255859
233,2570.640625
234,2640.419922
235,2651.558594
236,2570.341797
237,2493.246094
238,2304.232422
239,2360.570313
240,2478.455078
241,2438.414063
242,2478.236328
243,2419.714844
244,2451.890625
245,2419.179688
246,2407.359375
247,2380.638672
248,2278.699219
249,2235.246094
250,2323.046875
251,2358.923828
252,2419.693359
253,2441.546875
254,2540.390625
255,2520.625
256,2640.080078
257,2618.003906
258,2495.048828
259,2509.6875
260,2580.595703
261,2580.970703
262,2583.083984
263,2581.748047
264,2571.044922
265,2543.212891
266,2615.259766
267,2561.382813
268,2614.332031
269,2625.091797
270,2630.121094
271,2601.25
272,2659.769531
273,2584.828125
274,2381.6875
275,2408.632813
276,2321.535156
277,2349.375
278,2667.458984
279,2739.126953
280,2691.552734
281,2609.662109
282,2493.052734
283,2660.261719
284,2760.53125
285,2812.875
286,2637.861328
287,2526.351563
288,2458.728516
289,2587.25
290,2729.632813
291,2762.300781
292,2545.697266
293,2474.810547
294,2389.042969
295,2375.628906
296,2423.660156
297,2510.300781
298,2626.621094
299,2526.681641
300,2609.224609
301,2669.693359
302,2482.240234
303,2382.607422
304,2426.816406
305,2478.386719
306,2516.423828
307,2656.585938
308,2519.873047
309,2426.359375
310,2364.257813
311,2295.513672
312,2341.402344
313,2459.90625
314,2317.478516
315,2454.03125
316,2459.433594
317,2373.472656
318,2330.324219
319,2306.251953
320,2206.642578
321,2310.21875
322,2329.5
323,2327.490234
324,2317.800781
325,2280.847656
326,2361.167969
327,2368.554688
328,2343.408203
329,2288.621094
330,2306.384766
331,2316.691406
332,2366.339844
333,2318.849609
334,2289.076172
335,2243.994141
336,2299.308594
337,2411.103516
338,2352.585938
339,2258.28125
340,2485.21875
341,2457.261719
342,2302.726563
343,2352.869141
344,2400.880859
345,2351.535156
346,2424.539063
347,2471.146484
348,2482.382813
349,2414.474609
350,2444.904297
351,2441.210938
352,2334.423828
353,2424.503906
354,2412.367188
355,2315.771484
356,2169.949219
357,2340.810547
358,2464.945313
359,2466.291016
360,2386.109375
361,2427.261719
362,2369.494141
363,2449.181641
364,2418.398438
365,2447.558594
366,2493.009766
367,2603.753906
368,2431.375
369,2534.349609
370,2604.400391


==> figs/data/llama_8b_instruct_no_length_penalty.csv <==
_step,train/response_length
5,891.6386719
6,921.8164063
7,884.484375
8,826.9941406
9,802.6699219
10,843.4902344
11,860.0996094
12,929.2714844
13,818.3144531
14,889.9863281
15,807.5527344
16,790.9921875
17,888.6796875
18,783.4082031
19,752.4648438
20,773.0488281
21,707.3359375
22,741.1113281
23,733.265625
24,712.1679688
25,763.1132813
26,674.2910156
27,798.515625
28,702.1464844
29,645.5332031
30,709.3417969
31,755.7617188
32,677.3828125
33,725.3515625
34,715.4394531
35,675.1933594
36,684.5195313
37,742.6015625
38,586.0234375
39,624.046875
40,628.5078125
41,698.203125
42,641.4238281
43,686.1757813
44,649.2148438
45,642.7207031
46,653.3027344
47,624.8632813
48,627.296875
49,640.2207031
50,685.078125
51,665.7050781
52,590.4003906
53,678.984375
54,655.2050781
55,642.5214844
56,586.0019531
57,709.3886719
58,630.7929688
59,683.8261719
60,618.6425781
61,673.2578125
62,690.609375
63,627.8105469
64,621.9316406
65,623.5292969
66,602.0175781
67,672.4882813
68,686.1699219
69,689.59375
70,598.7949219
71,636.3515625
72,663.1679688
73,704.7832031
74,677.5234375
75,652.0488281
76,658.2539063
77,680.8847656
78,632.0742188
79,668.9589844
80,644.1210938
81,660.3671875
82,649.4589844
83,654.8359375
84,637.734375
85,604.4707031
86,650.3828125
87,656.2109375
88,636.0039063
89,615.0976563
90,628.7246094
91,594.640625
92,603.3789063
93,670.8242188
94,641.1425781
95,591.0195313
96,612.5058594
97,623.2714844
98,602.8261719
99,618.4726563
100,629.5996094
101,612.4726563
102,679.5527344
103,554.890625
104,636.3378906
105,584.5722656
106,598.1152344
107,623.3886719
108,606.3339844
109,625.6328125
110,607.1738281
111,585.8046875
112,570.0214844
113,636.5449219
114,642.3554688
115,643.0605469
116,653.7558594
117,599.2617188
118,642.9277344
119,595.6269531
120,586.1679688
121,587.5
122,587.6699219
123,589.5488281
124,606.4199219
125,626.1679688
126,579.0761719
127,585.828125
128,592.1796875
129,591.640625
130,666.9082031
131,585.8085938
132,535.4433594
133,604.1191406
134,581.5625
135,614.7910156
136,661.8378906
137,614.8710938
138,605.7949219
139,650.0742188
140,583.0429688
141,598.9726563
142,592.0957031
143,591.59375
144,620.8359375
145,593.7363281
146,647.8945313
147,550.1308594
148,613.9921875
149,590.8476563
150,544.71875
151,580.2734375
152,582.7382813
153,600.0097656
154,576.5136719
155,580.5878906
156,597.3789063
157,618.3632813
158,581.3613281
159,625.5878906
160,572.8339844
161,579.6113281
162,598.5996094
163,572.9414063
164,604.1464844
165,554.4882813
166,603.2207031
167,540.109375
168,590.1621094
169,605.5585938
170,559.8085938
171,600.5078125
172,564.9628906
173,569.6367188
174,590.390625
175,533.7929688
176,566.8027344
177,537.0683594
178,580.6660156
179,565.4589844
180,575.6445313
181,579.8027344
182,562.5742188
183,530.2382813
184,571.9863281
185,546.9257813
186,542.2890625
187,548.5234375
188,563.84375
189,585.0976563
190,544.2402344
191,573.5859375
192,564.1835938
193,581.6972656
194,568.5527344
195,545.6914063
196,554.4785156
197,533.5683594
198,548.1054688
199,577.3027344
200,552.3457031
201,555.5175781
202,530.4355469
203,604.7539063
204,557.9375
205,561.0898438
206,523.734375
207,587.1523438
208,591.5644531
209,569.6464844
210,593.0390625
211,563.2128906
212,603.4609375
213,559.5332031
214,573.375
215,620.9375
216,572.3476563
217,619.5097656
218,616.6445313
219,570.3632813
220,573.6875
221,579.2089844
222,554.5058594
223,569.8789063
224,564.5546875
225,527.453125
226,547.578125
227,578.4746094
228,591.0820313
229,556.6113281
230,569.9296875
231,578.7285156
232,590.7910156
233,593.5742188
234,525.109375
235,565.2910156
236,568.2636719
237,557
238,563.6152344
239,588.0820313
240,599.7460938
241,539.4628906
242,591.7929688
243,599.6933594
244,577.1035156
245,569.1972656
246,569.4570313
247,618.6542969
248,598.8300781
249,530.3300781
250,631.0957031
251,569.8007813
252,577.8300781
253,601.4003906
254,568.0703125
255,605.9472656
256,566.9375
257,615.0234375
258,560.9023438
259,566.7792969
260,533.7558594
261,563.5566406
262,562.921875
263,550.5058594
264,565.8867188
265,552.6679688
266,600.7050781
267,584.5488281
268,555.1367188
269,553.1425781
270,585.8828125
271,580.1660156
272,647.2265625
273,559.5996094
274,581.7519531
275,596.1230469
276,555.7226563
277,581.4824219
278,599.2089844
279,603.8300781
280,556.4765625
281,600.6269531
282,640.2304688
283,585.6035156
284,596.7246094
285,606.5429688
286,580.4042969
287,584.546875
288,580.1953125
289,650.7363281
290,581.2207031
291,593.1757813
292,535.2128906
293,547.8828125
294,610.8242188
295,557.3476563
296,578.0878906
297,594.421875
298,596.6933594
299,569.3710938
300,546.2148438
301,570.5351563
302,587.2578125
303,555.8925781
304,572.28125
305,568.9042969
306,521.7089844
307,514.5078125
308,542.3691406
309,535.9609375
310,530.9765625
311,589.2207031
312,599.1132813
313,613.4238281
314,572.1269531
315,546.4824219
316,528.9628906
317,556.0898438
318,538.5585938
319,551.453125
320,517.734375
321,547.3632813
322,524.6210938
323,572.5546875
324,526.6113281
325,532.5703125
326,538.0214844
327,580.1777344
328,556.1601563
329,565.7753906
330,559.9765625
331,561.8398438
332,553.3066406
333,562.9375
334,557.9472656
335,597.7011719
336,557.7578125
337,563.8515625
338,556.3886719
339,552.5683594
340,543.0800781
341,552.5449219
342,544.4941406
343,534.8730469
344,561.7988281
345,584.921875
346,568.078125
347,576.203125
348,549.0859375
349,542.8261719
350,562.9082031
351,571.1191406
352,569.6269531
353,530.4609375
354,547.9648438
355,528.8125
356,545.2910156
357,544.2246094
358,597.4570313
359,541.9433594
360,540.7382813
361,565.9960938
362,549.2714844
363,538.1679688
364,583.4082031
365,563.2539063
366,577.1230469
367,581.4375
368,555.8554688
369,593.3457031
370,563.3417969


==> figs/data/rl-code-qwen-2.5-7b-longcot-stfed-on-math.csv <==
_step,train/response_length,train/total_length,train/reward
16,,,
21,,,
25,,,
27,,,
29,,,
38,4641.6875,5196.625,0.09375000139698386
42,,,
52,,,
65,4474.1171875,5072.15625,0.1380208358168602
71,5132.78125,5709.75,0.10351562616415322
94,,,
114,,,
124,,,
136,,,
145,,,
146,5018.6484375,5589.15625,0.11979166651144624
156,,,
169,,,
174,,,
175,,,
185,5034.5,5587.859375,0.1276041679084301
186,,,
190,,,
192,,,
201,,,
202,,,
203,5114.71875,5670.1484375,0.14583333441987634
207,,,
215,4371.7734375,4924.7265625,0.13541666883975267
217,,,
224,4079.828125,4624.7734375,0.1354166683740914
225,,,
227,4493.34375,5068.421875,0.11458333395421504
231,,,
233,4616.296875,5179.9375,0.1093750016298145
249,,,
257,4313.8671875,4874.15625,0.1588541679084301
268,,,
285,,,
288,,,
291,,,
292,,,
298,,,
299,4510.046875,5058.2578125,0.14973958488553762
302,4212.3125,4763.4296875,0.18750000395812097
305,4465.1640625,5016.28125,0.10416666860692204
307,,,
313,,,
320,4258.5234375,4841.4453125,0.14322916814126074
336,,,
341,4067.96875,4621.9296875,0.13802083651535213
345,,,
349,,,
356,3895.1484375,4411.640625,0.11718750116415322
361,,,
368,3252.7109375,3840.328125,0.12760416883975267
370,,,
420,,,
425,2653.9296875,3274.90625,0.17382812686264515
448,,,
466,,,
470,2292.2890625,2880.6640625,0.24479166883975267
481,,,
489,,,
497,1837.765625,2403.9609375,0.23307292023673656
500,1890.1875,2461.4453125,0.2552083390764892
503,1750.375,2299.53125,0.24348958814516664
515,1802.6796875,2354.6328125,0.25781250512227416
531,,,
537,,,
549,,,
550,,,
552,,,
566,1528.9296875,2096.3359375,0.25520833977498114
573,,,
577,,,
591,,,
594,,,
603,,,
613,,,
616,,,
628,,,
637,,,
642,,,
668,1248.671875,1834.15625,0.19010417140088975
673,,,
696,,,
700,,,
705,,,
725,1171.171875,1768.5234375,0.25781250349245965
732,,,
736,,,
738,,,
741,,,
743,1181.109375,1734.3984375,0.2825520874466747
762,,,
770,1028.78125,1579.0625,0.2955729241948575
778,,,
784,,,
785,1042.5390625,1612.75,0.2213541704695672
791,1027.6171875,1591.171875,0.2330729204695672
795,,,
796,,,
812,1007.671875,1546.484375,0.24739583604969084
815,1021.9375,1566.1640625,0.28906250675208867
826,,,
830,929.296875,1465.5859375,0.3333333367481828
833,959.5234375,1488.1640625,0.3229166732635349
841,,,
844,,,
850,,,
865,,,
871,,,
873,,,
875,964.453125,1517.1875,0.3177083400078118
879,,,
886,,,
892,,,
897,,,
914,767.90625,1334.0625,0.24739583814516664
926,808.359375,1419.8671875,0.3085937562864274
929,735.7421875,1287.0234375,0.3001302133779973
960,,,
970,,,
972,,,
977,722.1875,1266.3359375,0.28059896151535213
991,,,
996,,,
1007,716.6953125,1286.296875,0.26822917349636555
1009,,,
1012,,,
1013,735.8515625,1285.8984375,0.27994791930541396
1028,698.984375,1241.0546875,0.2740885445382446
1037,692.515625,1257.765625,0.362630215473473
1038,,,
1051,,,
1060,,,
1067,695.7734375,1267.1875,0.21614583814516664
1074,,,
1090,,,
1091,742.9609375,1323.9921875,0.3151041727978736
1093,,,
1107,,,
1124,815.734375,1355.1015625,0.3007812569849193
1134,,,
1136,854.828125,1452.140625,0.28450521524064243
1138,,,
1142,827.03125,1376.609375,0.34765625442378223
1154,933.21875,1498.4453125,0.28645833884365857
1181,854.0625,1442.40625,0.25260417186655104
1192,,,
1194,,,
1199,852.5390625,1422.7734375,0.28320313012227416
1206,,,
1225,,,
1261,,,
1282,,,
1288,,,
1290,,,
1294,,,
1303,,,
1307,862.078125,1431.859375,0.27083333814516664
1339,,,
1345,,,
1349,821.8671875,1359.5703125,0.22851563012227416
1372,,,
1387,,,
1388,851.1484375,1401.1171875,0.2604166700039059
1390,,,
1400,797.84375,1395.0859375,0.27604167186655104
1402,,,
1409,779.84375,1355.1484375,0.3046875095460564
1428,,,
1431,,,
1435,,,
1445,680.96875,1215.640625,0.3020833400078118
1460,684.1875,1269.9609375,0.2936197961680591
1466,641.546875,1194.3203125,0.3444010477978736
1492,,,
1495,,,
1499,660.859375,1233.2421875,0.2890625046566129
1526,693.0625,1257.234375,0.31445312849245965
1529,620.53125,1158.3203125,0.306640631519258
1531,,,
1539,,,
1542,,,
1550,657.7578125,1219.53125,0.24153646104969084
1551,,,
1557,,,
1563,,,
1566,,,
1567,,,
1581,,,
1607,677.4765625,1255.0078125,0.32161458930931985
1612,,,
1615,,,
1619,699.765625,1260.8984375,0.2662760461680591
1621,,,
1625,684.4765625,1206.8671875,0.32161459047347307
1635,,,
1640,737.828125,1296.2265625,0.2330729195382446
1647,,,
1674,,,
1678,,,
1683,,,
1709,657.9921875,1221.640625,0.3203125053551048
1716,,,
1717,,,
1720,,,
1725,,,
1767,,,
1768,,,
1771,,,
1780,,,
1781,670.828125,1236.2890625,0.37044271221384406
1789,,,
1792,,,
1803,,,
1809,,,
1813,,,
1822,,,
1826,692.21875,1253.53125,0.32812500721774995
1851,,,
1852,,,
1853,761.375,1328.671875,0.33463542396202683
1857,,,
1858,,,
1878,,,
1879,,,
1886,717.8671875,1315.90625,0.23046875488944352
1890,,,
1891,,,
1902,,,
1925,638.1953125,1168.453125,0.3190104244276881
1928,693.96875,1272.1953125,0.2864583369810134
1930,,,
1932,,,
1941,,,
1959,,,
1961,643.21875,1176.4296875,0.3398437553551048
1966,,,
1973,677.7109375,1222.0078125,0.3307291744276881
1975,,,
1990,,,
1991,775.390625,1338.5546875,0.25455729686655104
1996,,,
1997,610.6328125,1147.625,0.3541666744276881
2000,694.296875,1272.5234375,0.35026042303070426
2003,759.6640625,1281.421875,0.2513020890764892
2005,,,
2022,,,
2029,,,
2037,,,
2051,689.765625,1279.1328125,0.30533854523673654
2058,,,
2060,719.6171875,1239.65625,0.2792968791909516
2063,740.4375,1270.0859375,0.3183593819849193
2072,768.3125,1364.53125,0.2936197966337204
2083,,,
2087,771.0625,1326.90625,0.3059895916376263
2090,753.7109375,1318.765625,0.29882812895812094
2097,,,
2118,,,
2124,,,
2136,,,
2137,,,
2140,,,
2146,,,
2153,837.4375,1416.21875,0.3235677117481828
2155,,,
2156,770.515625,1329.703125,0.32291667559184134
2163,,,
2169,,,
2171,887.515625,1447.5,0.28515625675208867
2194,,,
2197,,,
2205,,,
2224,,,
2235,,,
2238,,,
2244,,,
2255,1447.5390625,2024.421875,0.31250000558793545
2259,,,
2267,1796.5,2335.9921875,0.341145841171965
2274,,,
2277,,,
2281,,,
2301,,,
2313,,,
2338,,,
2345,569.125,1150.390625,0.3170572961680591
2347,,,
2351,562.1015625,1131.4453125,0.26822917023673654
2357,611.109375,1202.1015625,0.3281250107102096
2364,,,
2370,,,
2397,,,
2406,,,
2410,,,
2411,546.859375,1121.4921875,0.38476563012227416
2413,,,
2414,516.328125,1043.625,0.32161458721384406
2418,,,
2454,,,
2458,,,
2463,,,
2467,,,
2473,,,
2475,,,
2477,504.59375,1061.59375,0.29687500558793545
2504,528.03125,1045.921875,0.3535156303551048
2533,,,
2553,,,
2554,,,
2556,,,
2573,564.453125,1112.859375,0.30989583767950535
2576,684.15625,1327.5234375,0.33984375558793545
2578,,,
2579,613.5390625,1206.5390625,0.27864583651535213
2603,572.703125,1135.8203125,0.299479172565043
2605,,,
2607,,,
2622,,,
2636,739.0078125,1325.8515625,0.2903645890764892
2638,,,
2648,702.1953125,1327.3828125,0.33203125512227416
2651,684.3203125,1249.640625,0.2604166700039059
2653,,,
2654,670.8828125,1210.984375,0.30729167186655104
2657,686.6171875,1234.1640625,0.333333337912336
2662,,,
2666,732.078125,1308.0,0.2760416711680591
2670,,,
2672,770.859375,1343.1015625,0.35416667023673654
2679,,,
2692,,,
2696,769.21875,1351.484375,0.3645833383779973
2713,,,
2716,,,
2719,,,
2720,747.3359375,1290.6171875,0.26953125721774995
2739,,,
2740,,,
2742,,,
2743,,,
2750,654.7109375,1210.4140625,0.3769531331490726
2758,,,
2773,,,
2783,664.75,1239.4296875,0.24739583930931985
2790,,,
2801,672.828125,1247.2109375,0.3645833390764892
2815,,,
2818,,,
2827,,,
2832,,,
2839,,,
2845,,,
2847,,,
2853,,,
2854,,,
2855,579.2265625,1120.7890625,0.33593750558793545
2863,,,
2864,636.5859375,1270.75,0.3092447970993817
2879,580.140625,1126.9921875,0.28906250675208867
2881,,,
2899,,,
2931,,,
2932,,,
2944,,,
2952,,,
2974,,,
2975,552.96875,1114.1328125,0.305989591171965
2981,533.0234375,1111.5234375,0.29166667093522847
2992,,,
2997,,,
3003,,,
3020,486.7265625,1011.0859375,0.3378906324505806
3021,,,
3022,,,
3041,497.6796875,1053.0390625,0.3645833402406424
3054,,,
3055,,,
3071,578.5078125,1170.2578125,0.3066406319849193
3095,684.9140625,1300.2734375,0.31770834024064243
3109,,,
3119,794.34375,1306.3203125,0.3463541720993817
3124,,,
3127,,,
3132,,,
3135,,,
3137,857.5,1412.8671875,0.34960938384756446
3146,1013.6015625,1593.5546875,0.3046875058207661
3148,,,
3160,,,
3167,880.890625,1449.921875,0.2994791765231639
3170,911.328125,1525.8515625,0.2819010457023978
3173,1209.3203125,1795.9609375,0.3385416744276881
3193,,,
3198,,,
3202,,,
3211,,,
3214,,,
3220,,,
3225,,,
3234,,,
3249,,,
3256,,,
3258,,,
3265,,,
3267,,,
3271,,,
3280,,,
3284,1161.0703125,1693.015625,0.3671875048894435
3286,,,
3291,,,
3294,,,
3303,,,
3346,,,
3347,1488.3515625,2030.3828125,0.26562500442378223
3352,,,
3360,,,
3395,1647.171875,2205.2578125,0.31510417186655104
3410,2158.8125,2705.0390625,0.3613281352445483
3419,1848.515625,2437.9296875,0.283854172565043
3422,1767.8515625,2326.328125,0.30208333977498114
3439,,,
3450,,,
3451,,,
3473,1438.640625,2008.9609375,0.2864583390764892
3490,,,
3493,,,
3497,2264.375,2858.4296875,0.30859375442378223
3499,,,
3506,3149.78125,3729.203125,0.3880208383779973
3513,,,
3534,,,
3536,1258.609375,1814.6640625,0.3867187562864274
3556,,,
3558,,,
3575,1143.0703125,1702.53125,0.3365885454695672
3577,,,
3579,,,
3591,,,
3594,,,
3603,,,
3611,1463.7421875,2003.203125,0.3515625046566129
3620,1599.1328125,2201.90625,0.3359375048894435
3623,1725.4609375,2280.5078125,0.3053385454695672
3624,,,
3635,1826.3515625,2386.4296875,0.3203125090803951
3639,,,
3659,1908.65625,2467.296875,0.27604167140088975
3662,1885.8515625,2454.7578125,0.35807292349636555
3664,,,
3671,2699.5390625,3299.0078125,0.2799479200039059
3672,,,
3673,,,
3681,,,
3691,,,
3692,2570.265625,3174.171875,0.25781250558793545
3694,,,
3696,,,
3700,,,
3702,,,
3711,,,
3718,,,
3723,,,
3724,,,
3738,,,
3783,,,
3795,,,
3800,2729.6953125,3234.3046875,0.35937500442378223
3809,3492.7109375,4101.375,0.33072917303070426
3810,,,
3818,3865.5078125,4432.796875,0.3255208386108279
3848,4406.9375,5002.7734375,0.2858072998933494
3853,,,
3854,3334.9296875,3922.984375,0.2760416716337204
3861,,,
3867,,,
3893,4155.1328125,4704.296875,0.223958337912336
3933,,,
3938,5036.953125,5588.625,0.2597656296566129
3946,,,
3949,,,
3959,4827.0546875,5395.765625,0.32552083884365857
3984,,,
3998,5394.7265625,5956.640625,0.3281250058207661
4001,5349.6796875,5921.484375,0.3307291711680591
4006,,,
4015,,,
4019,6154.7734375,6714.2265625,0.35416667675599456
4032,,,
4055,6414.8671875,6975.6796875,0.30729167233221233
4071,,,
4073,6478.9453125,7016.453125,0.3645833400078118
4102,,,
4107,,,
4115,6430.453125,7021.34375,0.2994791720993817
4122,,,


==> figs/data/rl-code-qwen-2.5-7b-w-length-bonus-v2_export.csv <==
_step,train/response_length,train/total_length,train/reward
0,,,
2,895.3984375,1520.2265625,0.09401030815206468
4,,,
6,,,
7,,,
8,1231.1328125,1826.359375,0.12603968754410744
9,,,
10,,,
14,851.0859375,1484.8828125,0.025911155331414193
15,,,
17,721.765625,1354.3046875,-0.022650914965197444
18,,,
19,,,
20,833.46875,1468.921875,-0.0221256569493562
21,,,
22,,,
24,,,
25,,,
28,,,
29,1464.765625,2080.796875,-0.0046750830370001495
30,,,
31,,,
32,843.140625,1401.1640625,-0.05075210292125121
33,,,
34,,,
35,1189.7109375,1757.3359375,-0.027578759007155895
36,,,
37,,,
38,982.9296875,1588.8671875,-0.039814184652641416
39,,,
40,,,
41,1222.7578125,1856.5078125,-0.03069166128989309
42,,,
44,1193.9453125,1833.84375,-0.021315764752216637
45,,,
46,,,
47,1064.421875,1699.34375,-0.02651446493109688
49,,,
50,979.390625,1617.1640625,-0.04264200502075255
51,,,
52,,,
54,,,
55,,,
56,852.40625,1430.0625,-0.038196902722120285
58,,,
61,,,
62,981.703125,1575.6484375,-0.031158414902165532
63,,,
65,938.7890625,1587.828125,-0.026206094189547
68,1170.8203125,1747.203125,-0.03425806399900466
70,,,
71,1049.7421875,1677.7109375,-0.042077889665961266
72,,,
73,,,
75,,,
76,,,
77,873.53125,1511.6171875,-0.029816767608281225
78,,,
79,,,
81,,,
82,,,
83,1183.6171875,1832.796875,-0.03317697090096772
84,,,
85,,,
86,1333.1484375,1985.34375,-0.026936764421407133
90,,,
91,,,
92,1037.03125,1666.359375,-0.02793427719734609
94,,,
95,1170.0859375,1795.015625,-0.007118539302609861
96,,,
97,,,
98,886.296875,1479.65625,-0.037784318265039474
99,,,
101,1047.15625,1642.7578125,-0.020208533038385212
102,,,
105,,,
107,1182.421875,1794.1015625,-0.03591169626452029
108,,,
109,,,
110,1238.0703125,1910.609375,-0.025791907450184223
111,,,
112,,,
113,1285.5625,1886.7734375,-0.024225237488280985
114,,,
116,1352.734375,1984.1015625,-0.014845284284092486
117,,,
119,1003.5234375,1600.1953125,-0.0291316193761304
120,,,
122,859.609375,1448.65625,-0.048569982580374926
124,,,
125,904.046875,1551.8671875,-0.03332716226577759
126,,,
128,1078.0,1697.7109375,-0.021768272330518812
129,,,
132,,,
133,,,
136,,,
137,1087.796875,1709.171875,-0.0243858338217251
138,,,
139,,,
140,1172.421875,1776.28125,-0.02972316142404452
141,,,
143,902.46875,1550.3515625,-0.035473088384605944
144,,,
145,,,
147,,,
148,,,
149,1035.9296875,1647.515625,-0.0312066960032098
151,,,
152,1407.1171875,2002.8828125,-0.007621068391017616
154,,,
156,,,
157,,,
160,,,
162,,,
164,1122.3203125,1760.1640625,-0.018641155620571222
165,,,
166,,,
168,,,
169,,,
170,1314.65625,1928.8203125,-0.03981929935980588
172,,,
173,1005.9296875,1640.7578125,-0.04182100959587842
174,,,
175,,,
176,1002.9375,1608.703125,-0.02226746774977073
177,,,
178,,,
179,1477.6875,2081.7421875,0.00924225349444896
180,,,
181,,,
182,963.0546875,1598.3203125,0.0009780455729924142
183,,,
187,,,
188,1028.21875,1659.8828125,-0.011930459877476096
189,,,
191,1440.890625,2055.6640625,-0.01884204731322825
193,,,
195,,,
196,,,
197,1358.234375,1992.4453125,-0.010101970459800214
198,,,
199,,,
200,1178.5546875,1775.25,0.008004630915820599
202,,,
203,1436.6796875,2043.109375,-0.0008272647392004728
206,1129.9609375,1747.078125,-0.025629027280956507
207,,,
209,1082.2265625,1665.9921875,-0.021621673833578825
211,,,
213,,,
214,,,
217,,,
218,1690.296875,2338.4609375,-0.005321762815583497
220,,,
222,,,
223,,,
224,1514.75,2110.6953125,-0.03740591532550752
225,,,
226,,,
227,1637.5390625,2263.6171875,-0.017483676259871572
228,,,
229,,,
230,1455.6484375,2061.359375,0.004138653050176799
231,,,
232,,,
233,1646.0078125,2260.6484375,-0.023716066672932357
235,,,
236,1355.6484375,1959.484375,0.011371876404155046
237,,,
238,,,
240,,,
241,,,
242,1729.7578125,2358.296875,0.00901642016833648
243,,,
244,,,
246,,,
247,,,
248,1503.5078125,2185.3125,0.008105958288069814
249,,,
250,,,
251,1701.3125,2324.359375,-0.01020657824119553
252,,,
253,,,
254,1648.421875,2234.2421875,0.004036716127302498
256,,,
257,1812.2109375,2423.5,0.02977705659577623
259,,,
260,1584.296875,2188.46875,0.00366244709584862
262,,,
263,1571.8828125,2180.203125,0.01583787688286975
264,,,
265,,,
266,1619.171875,2187.4296875,0.004903809051029384
267,,,
268,,,
269,1433.6015625,2014.2421875,0.0010603184928186238
271,,,
272,1707.1796875,2372.6015625,0.01756090740673244
273,,,
275,2342.0390625,2988.1953125,0.021353014861233532
278,2592.265625,3183.5703125,0.01902041508583352
279,,,
280,,,
281,1787.3671875,2417.703125,0.01882489543640986
282,,,
283,,,
285,,,
287,2079.6484375,2668.765625,-0.005652120627928525
288,,,
289,,,
291,,,
292,,,
295,,,
296,2054.875,2676.6015625,-0.00015595171134918928
297,,,
298,,,
300,,,
301,,,
304,,,
306,,,
307,,,
309,,,
310,,,
311,2326.4765625,2966.890625,0.015310950635466725
314,2608.5703125,3226.2265625,0.01853842457057908
315,,,
316,,,
317,2392.7734375,3007.1796875,0.029288166027981788
318,,,
319,,,
321,,,
322,,,
323,2311.4609375,2905.2890625,-0.000436760310549289
325,,,
326,2835.5078125,3461.3671875,0.0634130677790381
327,,,
328,,,
333,,,
336,,,
337,,,
338,3237.5,3857.6875,0.016481752158142626
339,,,
340,,,
341,2877.9921875,3482.953125,0.017900551727507263
342,,,
343,,,
345,,,
346,,,
347,3209.25,3801.6953125,0.03464456711662933
349,,,
351,,,
352,,,
354,,,
355,,,
356,3207.2890625,3774.78125,0.007503606611862779
357,,,
360,,,
361,,,
363,,,
364,,,
365,4513.546875,5143.640625,0.09092081140261143
367,,,
369,,,
370,,,
371,4166.1015625,4747.5859375,0.07131728809326887
373,,,
375,,,
379,,,
380,3489.2265625,4122.3046875,0.05403456825297326
381,,,
382,,,
383,4275.9453125,4914.890625,0.047105919278692454
384,,,
385,,,
386,4793.71875,5438.7265625,0.06472852767910808
387,,,
388,,,
389,4446.59375,5075.203125,0.05814199888845906
393,,,
394,,,
395,4202.9453125,4811.84375,0.048110377858392894
396,,,
397,,,
400,,,
403,,,
404,4911.4296875,5573.03125,0.07504009769763798
405,,,
407,5071.8515625,5670.2421875,0.1026391389896162
408,,,
409,,,
410,5473.109375,6103.0859375,0.1098613953217864
412,,,
413,4844.515625,5477.71875,0.08811330265598372
414,,,
415,,,
417,,,
418,,,
419,5294.2109375,5939.7734375,0.05102569959126413
420,,,
421,,,
422,5310.328125,5923.8203125,0.09464682108955458
423,,,
424,,,
426,,,
428,6024.8671875,6654.3515625,0.11947656911797822
429,,,
430,,,
431,5492.96875,6113.53125,0.13102673989487812
433,,,
435,,,
436,,,
437,5774.2890625,6421.109375,0.11514306726166978
438,,,
439,,,
441,,,
443,5642.7578125,6263.265625,0.09442441671853884
444,,,
445,,,
446,5964.6875,6587.140625,0.1005689431913197
448,,,
449,5744.3515625,6415.875,0.09810734877828509
451,,,
453,,,
454,,,
455,6390.8515625,6985.7890625,0.1225981938187033
456,,,
459,,,
460,,,
461,6462.921875,7073.296875,0.10011996584944428
462,,,
463,,,
465,,,
466,,,
467,5892.984375,6487.875,0.08513479877728969
469,,,
470,5555.203125,6194.578125,0.10287516249809414
471,,,
472,,,
474,,,
476,5988.0234375,6631.8046875,0.06868746667169034
477,,,
478,,,
479,6042.640625,6652.453125,0.08431352995103225
480,,,
482,6220.015625,6821.328125,0.12517592892982066
483,,,
484,,,
485,6041.2109375,6630.8125,0.11787538009230047
486,,,
487,,,
488,6152.2109375,6741.8671875,0.10719305300153792
490,,,
493,,,
494,6708.2890625,7317.4921875,0.12760809203609824
495,,,
496,,,
497,6251.375,6868.5703125,0.10734061081893742
499,,,
500,6194.1484375,6816.40625,0.12826011586003006
502,,,
504,,,
506,6685.515625,7316.15625,0.13843950373120606
507,,,
508,,,
511,,,
512,6246.9765625,6882.1875,0.1141203201841563
514,,,
515,6825.71875,7428.671875,0.11848190514137968
518,6427.03125,7067.1953125,0.11739989777561276
519,,,
521,6483.2109375,7090.875,0.10095040482701734
528,,,
529,,,
530,6887.5625,7492.3359375,0.14667058875784278
531,,,
532,,,
533,6705.390625,7342.796875,0.13710011186776683
534,,,
535,,,
537,,,
538,,,
539,6934.8671875,7518.28125,0.13928787293843925
540,,,
541,,,
542,6338.7578125,6959.796875,0.1120477793738246
543,,,
544,,,
545,6889.328125,7499.9765625,0.13949449243955314
546,,,
547,,,
548,6970.1015625,7575.8671875,0.0968899235012941
550,,,
552,,,
553,,,
554,6285.03125,6972.875,0.10740807768888772
555,,,
556,,,
557,6807.390625,7425.09375,0.10277201392455028
558,,,
559,,,
560,6364.0390625,6959.6875,0.12561825331067666
565,,,
567,,,
568,,,
569,6912.2265625,7526.4921875,0.10990682465489954
571,,,
572,7049.9375,7661.0078125,0.12943346856627613
573,,,
574,,,
575,6440.21875,7074.703125,0.1140863446635194
576,,,
580,,,
582,,,
583,,,
585,,,
586,,,
587,7049.96875,7663.5,0.1265083322650753
591,,,
594,,,
596,7167.09375,7775.0234375,0.1113998283399269
597,,,
598,,,
599,6842.6796875,7458.453125,0.13677013735286891
600,,,
602,6818.1328125,7473.390625,0.1365691819228232
603,,,
604,,,
605,6736.53125,7347.2421875,0.1344714865554124
607,,,
609,,,
610,,,
611,7001.8515625,7594.9140625,0.16908540087752044
613,,,
614,7081.0703125,7738.7734375,0.1194407856091857
616,,,
619,,,
620,7300.4375,7920.6171875,0.10112734063295648
621,,,
623,7102.2890625,7691.96875,0.11800302390474826
624,,,
625,,,
626,6789.109375,7448.5390625,0.07427321159048006
627,,,
628,,,
632,7212.1875,7846.1484375,0.14126481767743826
633,,,
634,,,
635,7174.265625,7803.171875,0.13468313193880022
636,,,
638,7077.53125,7663.75,0.18473228975199163
639,,,
641,6942.0078125,7548.546875,0.1371934951748699
642,,,
643,,,
645,,,
646,,,
647,7071.796875,7687.0,0.14946447568945587
648,,,
649,,,
650,7500.6875,8111.3046875,0.1421896998072043
651,,,
654,,,
655,,,
656,7134.53125,7732.8828125,0.15128057746915147
657,,,
658,,,
659,7167.703125,7778.1875,0.1712939034914598
660,,,
661,,,
662,7335.28125,7963.515625,0.08799878973513842
664,,,
665,7176.0703125,7800.09375,0.13925683102570474
666,,,
667,,,
668,7482.2578125,8118.7421875,0.1007387155550532
669,,,
670,,,
671,7412.421875,8025.1953125,0.15505211730487645
672,,,
674,7318.8203125,7905.203125,0.13523664965759963
676,,,
677,7157.0390625,7782.2734375,0.13264457747573033
679,,,
684,,,
685,,,
686,7272.625,7871.0234375,0.2164431954734027
687,,,
688,,,
689,6986.046875,7570.296875,0.16260314057581127
690,,,
691,,,
693,,,
694,,,
695,7269.8828125,7928.015625,0.1330881144385785
698,7662.8046875,8273.8828125,0.113918065559119
699,,,
700,,,
701,7008.765625,7615.5703125,0.1414853949099779


==> figs/data/rl-code-qwen-2.5-7b-w-length-bonus_export.csv <==
_step,train/response_length,train/total_length,train/accuracy
0,,,
1,,,
2,1083.423828125,1708.251953125,0.021809896104969084
3,,,
4,,,
5,930.1953125,1585.875,0.028645833837799728
6,,,
7,,,
8,960.75390625,1555.98046875,0.026367187732830644
9,,,
10,,,
11,1021.748046875,1666.130859375,0.028971354593522847
12,,,
13,,,
14,932.255859375,1566.052734375,0.007812500116415322
15,,,
16,,,
17,970.61328125,1603.15234375,0.021484375174622983
18,,,
19,,,
20,1009.01953125,1644.47265625,0.016927083604969084
21,,,
22,,,
23,1052.712890625,1684.751953125,0.020507812791038305
24,,,
25,,,
26,1026.14453125,1624.48046875,0.02473958407063037
27,,,
28,,,
29,967.76171875,1583.79296875,0.026529948227107525
30,,,
31,,,
32,805.515625,1363.5390625,0.03092447976814583
33,,,
34,,,
35,1007.45703125,1575.08203125,0.03385416709352285
36,,,
37,,,
38,1065.197265625,1671.134765625,0.017578125349245965
39,,,
40,,,
41,937.677734375,1571.427734375,0.011067708430346102
42,,,
43,,,
44,1088.11328125,1728.01171875,0.017578125349245965
45,,,
46,,,
47,1111.36328125,1746.28515625,0.029947917093522847
48,,,
49,,,
50,913.6640625,1551.4375,0.029947917035315182
51,,,
52,,,
53,886.564453125,1490.447265625,0.019205729418899864
54,,,
55,,,
56,1145.892578125,1723.548828125,0.022135417035315182
57,,,
58,,,
59,1078.1953125,1726.03125,0.015625000291038305
60,,,
61,,,
62,1143.279296875,1737.224609375,0.018880208663176745
63,,,
64,,,
65,1106.9453125,1755.984375,0.014322916918899864
66,,,
67,,,
68,987.365234375,1563.748046875,0.014973958663176743
69,,,
70,,,
71,1002.99609375,1630.96484375,0.011718750232830644
72,,,
73,,,
74,1202.146484375,1809.060546875,0.027994792093522847
75,,,
76,,,
77,1332.5078125,1970.59375,0.029296875465661287
78,,,
79,,,
80,975.65234375,1597.48046875,0.014973958604969084
81,,,
82,,,
83,1109.98046875,1759.16015625,0.020833333546761423
84,,,
85,,,
86,1050.669921875,1702.865234375,0.018880208546761423
87,,,
88,,,
89,1010.306640625,1680.447265625,0.022135416918899864
90,,,
91,,,
92,1126.626953125,1755.955078125,0.0323893231106922
93,,,
94,,,
95,1235.37109375,1860.30078125,0.03190104220993817
96,,,
97,,,
98,1178.416015625,1771.775390625,0.038411459245253354
99,,,
100,,,
101,1140.91796875,1736.51953125,0.022786458604969084
102,,,
103,,,
104,1080.6015625,1706.71875,0.021484375407453623
105,,,
106,,,
107,1162.46875,1774.1484375,0.022135417035315182
108,,,
109,,,
110,1394.42578125,2066.96484375,0.029296875349245965
111,,,
112,,,
113,1249.45703125,1850.66796875,0.036295573285315186
114,,,
115,,,
116,1178.18359375,1809.55078125,0.029947916918899864
117,,,
118,,,
119,1218.16796875,1814.83984375,0.02473958389600739
120,,,
121,,,
122,1232.201171875,1821.248046875,0.04248046921566129
123,,,
124,,,
125,1333.828125,1981.6484375,0.034993489913176745
126,,,
127,,,
128,1128.74609375,1748.45703125,0.05208333418704569
129,,,
130,,,
131,1291.716796875,1872.755859375,0.03222656296566129
132,,,
133,,,
134,1379.63671875,1984.12890625,0.03613281302386895
135,,,
136,,,
137,1397.416015625,2018.791015625,0.03125000081490725
138,,,
139,,,
140,1387.701171875,1991.560546875,0.040690104535315186
141,,,
142,,,
143,1300.8515625,1948.734375,0.04361979226814583
144,,,
145,,,
146,1562.025390625,2183.533203125,0.030924479535315182
147,,,
148,,,
149,1377.654296875,1989.240234375,0.04882812581490725
150,,,
151,,,
152,1446.3203125,2042.0859375,0.04752604220993817
153,,,
154,,,
155,1700.6796875,2361.9453125,0.04166666732635349
156,,,
157,,,
158,1774.4921875,2361.5703125,0.057942709245253354
159,,,
160,,,
161,1408.99609375,2024.63671875,0.060872396745253354
162,,,
163,,,
164,1662.701171875,2300.544921875,0.03906250069849193
165,,,
166,,,
167,1736.923828125,2393.712890625,0.05631510465173051
168,,,
169,,,
170,1612.166015625,2226.330078125,0.05729166773380712
171,,,
172,,,
173,1615.873046875,2250.701171875,0.04817708401242271
174,,,
175,,,
176,1555.390625,2161.15625,0.062337240495253354
177,,,
178,,,
179,1566.7578125,2170.8125,0.07454427162883803
180,,,
181,,,
182,1688.005859375,2323.271484375,0.06119791796663776
183,,,
184,,,
185,1559.16796875,2163.52734375,0.05436198035022244
186,,,
187,,,
188,1569.18359375,2200.84765625,0.09261067910119893
189,,,
190,,,
191,1462.0546875,2076.828125,0.10563151288079098
192,,,
193,,,
194,1441.84765625,2026.06640625,0.10611979267559946
195,,,
196,,,
197,1406.607421875,2040.818359375,0.0810546888387762
198,,,
199,,,
200,1592.583984375,2189.279296875,0.08593750087311491
201,,,
202,,,
203,1394.82421875,2001.25390625,0.07470703276339918
204,,,
205,,,
206,1395.453125,2012.5703125,0.08203125180443749
207,,,
208,,,
209,1542.25,2126.015625,0.09163411689223722
210,,,
211,,,
212,1440.33984375,2024.38671875,0.10986328352009878
213,,,
214,,,
215,1370.875,1974.828125,0.10026041808305308
216,,,
217,,,
218,1290.04296875,1938.20703125,0.1240234395954758
219,,,
220,,,
221,1235.9765625,1848.9453125,0.08333333506016061
222,,,
223,,,
224,1359.99609375,1955.94140625,0.116048178228084
225,,,
226,,,
227,1390.16015625,2016.23828125,0.10937500151339918
228,,,
229,,,
230,1196.125,1801.8359375,0.1354166684905067
231,,,
232,,,
233,1109.294921875,1723.935546875,0.10514323110692204
234,,,
235,,,
236,1249.66015625,1853.49609375,0.11621094006113708
237,,,
238,,,
239,1162.255859375,1821.169921875,0.09765625203726812
240,,,
241,,,
242,1227.673828125,1856.212890625,0.11100260767852888
243,,,
244,,,
245,1124.19140625,1717.69921875,0.1158854197128676
246,,,
247,,,
248,1189.90234375,1871.70703125,0.08479817892657593
249,,,
250,,,
251,1229.333984375,1852.380859375,0.10139974241610616
252,,,
253,,,
254,1003.103515625,1588.923828125,0.1293945331708528
255,,,
256,,,
257,1090.87890625,1702.16796875,0.1264648455544375
258,,,
259,,,
260,1008.208984375,1612.380859375,0.13785807532258332
261,,,
262,,,
263,983.447265625,1591.767578125,0.1259765665163286
264,,,
265,,,
266,991.474609375,1559.732421875,0.15429687773576006
267,,,
268,,,
269,913.44921875,1494.08984375,0.17805990035412833
270,,,
271,,,
272,888.541015625,1553.962890625,0.13850911834742874
273,,,
274,,,
275,1021.58203125,1667.73828125,0.11832682526437566
276,,,
277,,,
278,863.095703125,1454.400390625,0.1471354183740914
279,,,
280,,,
281,776.462890625,1406.798828125,0.16796875337604433
282,,,
283,,,
284,691.005859375,1277.755859375,0.17561849299818277
285,,,
286,,,
287,746.48828125,1335.60546875,0.16373698285315186
288,,,
289,,,
290,790.833984375,1396.154296875,0.14274088898673654
291,,,
292,,,
293,582.818359375,1194.357421875,0.14046224363846704
294,,,
295,,,
296,625.29296875,1247.01953125,0.13037109759170562
297,,,
298,,,
299,622.916015625,1222.126953125,0.13216146122431385
300,,,
301,,,
302,615.494140625,1217.611328125,0.18359375424915925
303,,,
304,,,
305,660.63671875,1262.75390625,0.1573893260792829
306,,,
307,,,
308,470.13671875,1085.33984375,0.2133789107319899
309,,,
310,,,
311,547.51953125,1187.93359375,0.1883138063712977
312,,,
313,,,
314,552.099609375,1169.755859375,0.20052083808695895
315,,,
316,,,
317,506.525390625,1120.931640625,0.16959635785315186
318,,,
319,,,
320,431.20703125,1065.12890625,0.14501953386934474
321,,,
322,,,
323,402.109375,995.9375,0.1914062543073669
324,,,
325,,,
326,419.91015625,1045.76953125,0.16748047270812094
327,,,
328,,,
329,373.8515625,957.28125,0.17187500465661287
330,,,
331,,,
332,408.251953125,1033.908203125,0.13964844087604433
333,,,
334,,,
335,408.7734375,1035.1015625,0.19303385936655104
336,,,
337,,,
338,383.548828125,1003.736328125,0.16764323215465993
339,,,
340,,,
341,358.103515625,963.064453125,0.17936198401730508
342,,,
343,,,
344,410.5078125,1059.5859375,0.1542968800640665
345,,,
346,,,
347,332.078125,924.5234375,0.1958007842185907
348,,,
349,,,
350,405.03515625,1047.09765625,0.1826171934371814
351,,,
352,,,
353,373.2890625,993.203125,0.20963542180834335
354,,,
355,,,
356,376.677734375,944.169921875,0.15234375227009878
357,,,
358,,,
359,351.591796875,911.208984375,0.18684896361082792
360,,,
361,,,
362,342.20703125,947.64453125,0.2148437549476512
363,,,
364,,,
365,373.6953125,1003.7890625,0.16748047259170562
366,,,
367,,,
368,329.845703125,968.462890625,0.16276042064419016
369,,,
370,,,
371,354.37890625,935.86328125,0.2228190153255127
372,,,
373,,,
374,329.23046875,965.62890625,0.1904296918073669
375,,,
376,,,
377,313.080078125,936.111328125,0.2672526088426821
378,,,
379,,,
380,328.322265625,961.400390625,0.17415365064516664
381,,,
382,,,
383,332.376953125,971.322265625,0.17968750273576006
384,,,
385,,,
386,323.34375,968.3515625,0.2151692743645981
387,,,
388,,,
389,286.19140625,914.80078125,0.2132161501212977
390,,,
391,,,
392,290.150390625,899.205078125,0.22867838985985145
393,,,
394,,,
395,301.109375,910.0078125,0.19873047358123583
396,,,
397,,,
398,303.822265625,916.900390625,0.23893229599343613
399,,,
400,,,
401,285.26953125,910.93359375,0.1998697963426821
402,,,
403,,,
404,351.244140625,1012.845703125,0.20084635773673656
405,,,
406,,,
407,295.7578125,894.1484375,0.21712240111082792
408,,,
409,,,
410,308.806640625,938.783203125,0.19303385814419016
411,,,
412,,,
413,292.02734375,925.23046875,0.22102865151828155
414,,,
415,,,
416,307.099609375,915.685546875,0.16145833634072915
417,,,
418,,,
419,330.884765625,976.447265625,0.2083333397749811
420,,,
421,,,
422,297.787109375,911.279296875,0.19449870364042
423,,,
424,,,
425,345.5390625,1017.515625,0.2192382858484052
426,,,
427,,,
428,355.1796875,984.6640625,0.2540690176538192
429,,,
430,,,
431,311.154296875,931.716796875,0.2744140673894435
432,,,
433,,,
434,346.10546875,936.56640625,0.2076822958770208
435,,,
436,,,
437,310.873046875,957.693359375,0.2571614651242271
438,,,
439,,,
440,312.09765625,946.29296875,0.23356120462995025
441,,,
442,,,
443,271.55078125,892.05859375,0.2376302133197896
444,,,
445,,,
446,305.63671875,928.08984375,0.24462891317671165
447,,,
448,,,
449,381.888671875,1053.412109375,0.21484375442378223
450,,,
451,,,
452,302.033203125,895.150390625,0.30566406960133463
453,,,
454,,,
455,364.490234375,959.427734375,0.2666015665163286
456,,,
457,,,
458,373.47265625,991.72265625,0.2527669324190356
459,,,
460,,,
461,337.9375,948.3125,0.21256510773673656
462,,,
463,,,
464,339.001953125,927.923828125,0.31901042378740385
465,,,
466,,,
467,346.34765625,941.23828125,0.20751953695435077
468,,,
469,,,
470,316.076171875,955.451171875,0.2483723997138441
471,,,
472,,,
473,291.20703125,880.02734375,0.2779947991948575
474,,,
475,,,
476,296.93359375,940.71484375,0.2307942769257352
477,,,
478,,,
479,293.455078125,903.267578125,0.25179036939516664
480,,,
481,,,
482,324.24609375,925.55859375,0.22281901631504297
483,,,
484,,,
485,336.953125,926.5546875,0.26383464090758935
486,,,
487,,,
488,376.9296875,966.5859375,0.2356770895421505
489,,,
490,,,
491,437.5859375,1004.2109375,0.2636718798894435
492,,,
493,,,
494,510.732421875,1119.935546875,0.24235026550013572
495,,,
496,,,
497,325.17578125,942.37109375,0.2784830791060813
498,,,
499,,,
500,340.61328125,962.87109375,0.3076171961147338
501,,,
502,,,
503,458.708984375,1058.865234375,0.26920573477400467
504,,,
505,,,
506,335.5625,966.203125,0.26432292198296636
507,,,
508,,,
509,380.01171875,967.59765625,0.24723307660315183
510,,,
511,,,
512,388.27734375,1023.48828125,0.24479167233221233
513,,,
514,,,
515,319.080078125,922.033203125,0.25602214224636555
516,,,
517,,,
518,384.83984375,1025.00390625,0.26546224509365857
519,,,
520,,,
521,401.810546875,1009.474609375,0.26123047311557457
522,,,
523,,,
524,388.349609375,987.982421875,0.28629557887325063
525,,,
526,,,
527,704.326171875,1396.513671875,0.2213541726814583
528,,,
529,,,
530,589.826171875,1194.599609375,0.24804688163567337
531,,,
532,,,
533,486.076171875,1123.482421875,0.26074219145812094
534,,,
535,,,
536,480.2578125,1117.5234375,0.25911459152121097
537,,,
538,,,
539,337.0546875,920.46875,0.284505215997342
540,,,
541,,,
542,602.865234375,1223.904296875,0.2431640675640665
543,,,
544,,,
545,528.3984375,1139.046875,0.2949218806461431
546,,,
547,,,
548,623.0234375,1228.7890625,0.21630859741708264
549,,,
550,,,
551,533.224609375,1120.138671875,0.2200520882033743
552,,,
553,,,
554,585.759765625,1273.603515625,0.2438151109381579
555,,,
556,,,
557,594.083984375,1211.787109375,0.2700195376528427
558,,,
559,,,
560,361.3203125,956.96875,0.24837240134365857
561,,,
562,,,
563,470.251953125,1063.142578125,0.24153646448394284
564,,,
565,,,
566,548.1484375,1166.5546875,0.27067058021202683
567,,,
568,,,
569,661.587890625,1275.853515625,0.27180990169290453
570,,,
571,,,
572,554.181640625,1165.251953125,0.3170572990202345
573,,,
574,,,
575,534.109375,1168.59375,0.26497396355262026
576,,,
577,,,
578,393.478515625,981.126953125,0.3234049579477869
579,,,
580,,,
581,633.830078125,1273.236328125,0.1979166710516438
582,,,
583,,,
584,673.857421875,1323.615234375,0.2138671919819899
585,,,
586,,,
587,684.93359375,1298.46484375,0.24527995515381917
588,,,
589,,,
590,762.017578125,1370.048828125,0.2941080783493817
591,,,
592,,,
593,791.365234375,1376.068359375,0.3235677136108279
594,,,
595,,,
596,911.880859375,1519.810546875,0.2485351623035967
597,,,
598,,,
599,809.80859375,1425.58203125,0.2932942783809267
600,,,
601,,,
602,791.125,1446.3828125,0.2343750058207661
603,,,
604,,,
605,993.07421875,1603.78515625,0.2542317758197896
606,,,
607,,,
608,805.478515625,1402.970703125,0.255045578465797
609,,,
610,,,
611,762.3671875,1355.4296875,0.29703776829410344
612,,,
613,,,
614,1139.025390625,1796.728515625,0.27571615332271904
615,,,
616,,,
617,894.146484375,1495.466796875,0.27783203637227416
618,,,
619,,,
620,1142.76171875,1762.94140625,0.27180990134365857
621,,,
622,,,
623,890.69921875,1480.37890625,0.2441406294819899


==> figs/data/rl-code-qwen-2.5-7b_export.csv <==
_step,train/response_length,train/total_length,train/accuracy
0,,,
1,,,
2,913.5078125,1538.3359375,0.015625000232830644
3,,,
4,,,
5,979.578125,1635.2578125,0.015625000232830644
6,,,
7,,,
8,1158.5546875,1753.78125,0.02864583348855376
9,,,
10,,,
11,840.59375,1484.9765625,0.03255208395421505
12,,,
13,,,
14,922.0390625,1555.8359375,0.0026041667442768812
15,,,
16,,,
17,737.0546875,1369.59375,0.007812500232830644
18,,,
19,,,
20,808.8828125,1444.3359375,0.041666667675599456
21,,,
22,,,
23,766.0078125,1398.046875,0.018229166977107525
24,,,
25,,,
26,838.421875,1436.7578125,0.02604166720993817
27,,,
28,,,
29,1025.5234375,1641.5546875,0.01822916674427688
30,,,
31,,,
32,1097.4140625,1655.4375,0.041666666977107525
33,,,
34,,,
35,760.3828125,1328.0078125,0.031250000232830644
36,,,
37,,,
38,938.3125,1544.25,0.01041666674427688
39,,,
40,,,
41,1222.78125,1856.53125,0.015625000465661287
42,,,
43,,,
44,695.3984375,1335.296875,0.010416666977107523
45,,,
46,,,
47,1370.8359375,2005.7578125,0.02734375
48,,,
49,,,
50,1016.671875,1654.4453125,0.04427083348855376
51,,,
52,,,
53,1082.1328125,1686.015625,0.027343750465661287
54,,,
55,,,
56,1484.5546875,2062.2109375,0.015625
57,,,
58,,,
59,989.7109375,1637.546875,0.010416666977107523
60,,,
61,,,
62,1085.5078125,1679.453125,0.03515625
63,,,
64,,,
65,1029.0703125,1678.109375,0.02864583348855376
66,,,
67,,,
68,971.0859375,1547.46875,0.015625000465661287
69,,,
70,,,
71,1143.125,1771.09375,0.019531250232830644
72,,,
73,,,
74,1141.5859375,1748.5,0.015625
75,,,
76,,,
77,998.203125,1636.2890625,0.010416666977107523
78,,,
79,,,
80,1137.296875,1759.125,0.02083333372138441
81,,,
82,,,
83,839.4765625,1488.65625,0.01041666674427688
84,,,
85,,,
86,1291.84375,1944.0390625,0.01236979174427688
87,,,
88,,,
89,1167.1640625,1837.3046875,0.032552083721384406
90,,,
91,,,
92,821.609375,1450.9375,0.018229166977107525
93,,,
94,,,
95,954.453125,1579.3828125,0.02604166720993817
96,,,
97,,,
98,1311.015625,1904.375,0.013020833488553762
99,,,
100,,,
101,805.4375,1401.0390625,0.02864583348855376
102,,,
103,,,
104,1227.7265625,1853.84375,0.023437500232830644
105,,,
106,,,
107,889.9765625,1501.65625,0.02864583348855376
108,,,
109,,,
110,812.2890625,1484.828125,0.03385416674427688
111,,,
112,,,
113,1079.421875,1680.6328125,0.02083333372138441
114,,,
115,,,
116,1115.6015625,1746.96875,0.02083333348855376
117,,,
118,,,
119,1108.3984375,1705.0703125,0.0026041667442768812
120,,,
121,,,
122,893.1875,1482.234375,0.02083333348855376
123,,,
124,,,
125,1213.5546875,1861.375,0.031250000232830644
126,,,
127,,,
128,1171.7890625,1791.5,0.015625
129,,,
130,,,
131,1225.0546875,1806.09375,0.01041666674427688
132,,,
133,,,
134,1061.2734375,1665.765625,0.020833334187045693
135,,,
136,,,
137,961.5703125,1582.9453125,0.0052083334885537624
138,,,
139,,,
140,763.421875,1367.28125,0.0026041667442768812
141,,,
142,,,
143,986.296875,1634.1796875,0.0078125
144,,,
145,,,
146,971.453125,1592.9609375,0.023437500232830644
147,,,
148,,,
149,1154.4375,1766.0234375,0.02083333348855376
150,,,
151,,,
152,1031.2734375,1627.0390625,0.031250000232830644
153,,,
154,,,
155,1054.953125,1716.21875,0.015625000465661287
156,,,
157,,,
158,1129.7578125,1716.8359375,0.01041666674427688
159,,,
160,,,
161,1072.78125,1688.421875,0.02864583372138441
162,,,
163,,,
164,1219.390625,1857.234375,0.02604166720993817
165,,,
166,,,
167,934.40625,1591.1953125,0.013020833721384406
168,,,
169,,,
170,977.953125,1592.1171875,0.01822916720993817
171,,,
172,,,
173,1149.0390625,1783.8671875,0.01822916720993817
174,,,
175,,,
176,1121.5546875,1727.3203125,0.0
177,,,
178,,,
179,1127.0,1731.0546875,0.018229166977107525
180,,,
181,,,
182,888.2890625,1523.5546875,0.010416666977107523
183,,,
184,,,
185,1174.0703125,1778.4296875,0.013020833488553762
186,,,
187,,,
188,1196.90625,1828.5703125,0.037760417675599456
189,,,
190,,,
191,861.375,1476.1484375,0.03515625069849193
192,,,
193,,,
194,942.53125,1526.75,0.02083333348855376
195,,,
196,,,
197,1141.453125,1775.6640625,0.02864583348855376
198,,,
199,,,
200,960.921875,1557.6171875,0.02604166720993817
201,,,
202,,,
203,1037.46875,1643.8984375,0.03125000046566129
204,,,
205,,,
206,1365.796875,1982.9140625,0.015625000232830644
207,,,
208,,,
209,1151.7890625,1735.5546875,0.02083333372138441
210,,,
211,,,
212,1072.2734375,1656.3203125,0.018229166977107525
213,,,
214,,,
215,850.4609375,1454.4140625,0.026041666977107525
216,,,
217,,,
218,1258.609375,1906.7734375,0.05989583418704569
219,,,
220,,,
221,826.6796875,1439.6484375,0.02083333395421505
222,,,
223,,,
224,1110.6875,1706.6328125,0.0234375
225,,,
226,,,
227,751.59375,1377.671875,0.03125000046566129
228,,,
229,,,
230,813.6953125,1419.40625,0.02083333348855376
231,,,
232,,,
233,772.609375,1387.25,0.03645833348855376
234,,,
235,,,
236,991.8046875,1595.640625,0.03906250023283064
237,,,
238,,,
239,1603.21875,2262.1328125,0.04947916744276881
240,,,
241,,,
242,1162.75,1791.2890625,0.04687500116415322
243,,,
244,,,
245,703.625,1297.1328125,0.007812500232830644
246,,,
247,,,
248,991.7734375,1673.578125,0.010416666977107523
249,,,
250,,,
251,1215.1328125,1838.1796875,0.02604166720993817
252,,,
253,,,
254,848.8046875,1434.625,0.04687500069849193
255,,,
256,,,
257,981.359375,1592.6484375,0.03385416674427688
258,,,
259,,,
260,961.890625,1566.0625,0.05989583418704569
261,,,
262,,,
263,1085.0859375,1693.40625,0.018229166977107525
264,,,
265,,,
266,1263.484375,1831.7421875,0.04036458418704569
267,,,
268,,,
269,901.109375,1481.75,0.023437500232830644
270,,,
271,,,
272,784.140625,1449.5625,0.03385416720993817
273,,,
274,,,
275,883.03125,1529.1875,0.03906250139698386
276,,,
277,,,
278,858.6328125,1449.9375,0.03776041720993817
279,,,
280,,,
281,941.515625,1571.8515625,0.05208333395421505
282,,,
283,,,
284,1158.234375,1744.984375,0.02083333348855376
285,,,
286,,,
287,716.6953125,1305.8125,0.052083333721384406
288,,,
289,,,
290,1437.671875,2042.9921875,0.03385416720993817
291,,,
292,,,
293,851.0703125,1462.609375,0.03645833441987634
294,,,
295,,,
296,952.125,1573.8515625,0.047526042675599456
297,,,
298,,,
299,970.265625,1569.4765625,0.02734375
300,,,
301,,,
302,624.2734375,1226.390625,0.06770833441987634
303,,,
304,,,
305,858.6171875,1460.734375,0.02864583348855376
306,,,
307,,,
308,723.1484375,1338.3515625,0.0729166679084301
309,,,
310,,,
311,819.0703125,1459.484375,0.06510416720993817
312,,,
313,,,
314,1059.59375,1677.25,0.015625000465661287
315,,,
316,,,
317,675.5625,1289.96875,0.03645833395421505
318,,,
319,,,
320,670.3515625,1304.2734375,0.04101562569849193
321,,,
322,,,
323,1048.8359375,1642.6640625,0.049479166977107525
324,,,
325,,,
326,1093.578125,1719.4375,0.013020833488553762
327,,,
328,,,
329,1270.1015625,1853.53125,0.04752604244276881
330,,,
331,,,
332,1176.5859375,1802.2421875,0.033854166977107525
333,,,
334,,,
335,1041.5859375,1667.9140625,0.04947916651144624
336,,,
337,,,
338,845.296875,1465.484375,0.038411458721384406
339,,,
340,,,
341,847.9296875,1452.890625,0.05208333441987634
342,,,
343,,,
344,660.0859375,1309.1640625,0.02473958395421505
345,,,
346,,,
347,839.8125,1432.2578125,0.06445312569849193
348,,,
349,,,
350,844.1328125,1486.1953125,0.07031250023283064
351,,,
352,,,
353,855.78125,1475.6953125,0.09309895965270698
354,,,
355,,,
356,858.5625,1426.0546875,0.06510416837409139
357,,,
358,,,
359,1040.0078125,1599.625,0.03125000046566129
360,,,
361,,,
362,1147.1953125,1752.6328125,0.05208333535119891
363,,,
364,,,
365,1105.65625,1735.75,0.053385416977107525
366,,,
367,,,
368,658.359375,1296.9765625,0.0703125
369,,,
370,,,
371,731.40625,1312.890625,0.06250000139698386
372,,,
373,,,
374,744.7734375,1381.171875,0.06184895965270698
375,,,
376,,,
377,755.1640625,1378.1953125,0.06640625116415322
378,,,
379,,,
380,657.7265625,1290.8046875,0.08007812593132257
381,,,
382,,,
383,773.5390625,1412.484375,0.09635416814126074
384,,,
385,,,
386,947.0703125,1592.078125,0.10677083441987634
387,,,
388,,,
389,715.5,1344.109375,0.08854166744276881
390,,,
391,,,
392,928.015625,1537.0703125,0.0638020837213844
393,,,
394,,,
395,1045.75,1654.6484375,0.08333333535119891
396,,,
397,,,
398,718.2109375,1331.2890625,0.1276041683740914
399,,,
400,,,
401,528.875,1154.5390625,0.06510416767559946
402,,,
403,,,
404,639.34375,1300.9453125,0.0937500016298145
405,,,
406,,,
407,533.8671875,1132.2578125,0.0859375016298145
408,,,
409,,,
410,625.5625,1255.5390625,0.11588541860692204
411,,,
412,,,
413,898.859375,1532.0625,0.08072916814126074
414,,,
415,,,
416,703.0625,1311.6484375,0.08072916907258332
417,,,
418,,,
419,946.8359375,1592.3984375,0.08463541837409139
420,,,
421,,,
422,583.7890625,1197.28125,0.09375000069849192
423,,,
424,,,
425,753.953125,1425.9296875,0.12044270965270698
426,,,
427,,,
428,535.3125,1164.796875,0.109375003259629
429,,,
430,,,
431,597.5390625,1218.1015625,0.13476562732830644
432,,,
433,,,
434,497.5,1087.9609375,0.10416666860692204
435,,,
436,,,
437,520.3984375,1167.21875,0.10416666697710752
438,,,
439,,,
440,612.2421875,1246.4375,0.13411458558402956
441,,,
442,,,
443,602.453125,1222.9609375,0.13802083511836827
444,,,
445,,,
446,488.3984375,1110.8515625,0.14713541977107525
447,,,
448,,,
449,750.34375,1421.8671875,0.1009114608168602
450,,,
451,,,
452,526.0390625,1119.15625,0.1842447954695672
453,,,
454,,,
455,530.8359375,1125.7734375,0.13281250093132255
456,,,
457,,,
458,719.6796875,1337.9296875,0.18880208604969084
459,,,
460,,,
461,628.7734375,1239.1484375,0.12239583721384406
462,,,
463,,,
464,563.21875,1152.140625,0.15104166930541396
465,,,
466,,,
467,556.4765625,1151.3671875,0.09375000232830644
468,,,
469,,,
470,646.5390625,1285.9140625,0.1269531266298145
471,,,
472,,,
473,651.953125,1240.7734375,0.14322917140088975
474,,,
475,,,
476,513.53125,1157.3125,0.12630208651535213
477,,,
478,,,
479,565.5625,1175.375,0.13411458604969084
480,,,
481,,,
482,590.421875,1191.734375,0.1282552108168602
483,,,
484,,,
485,525.8828125,1115.484375,0.13020833698101342
486,,,
487,,,
488,523.2265625,1112.8828125,0.16080729220993817
489,,,
490,,,
491,523.2421875,1089.8671875,0.15299479430541396
492,,,
493,,,
494,745.046875,1354.25,0.13867187802679837
495,,,
496,,,
497,407.390625,1024.5859375,0.1588541716337204
498,,,
499,,,
500,568.7109375,1190.96875,0.14453125302679837
501,,,
502,,,
503,490.328125,1090.484375,0.17447917023673654
504,,,
505,,,
506,432.890625,1063.53125,0.12239583511836828
507,,,
508,,,
509,502.0859375,1089.671875,0.1276041679084301
510,,,
511,,,
512,486.7578125,1121.96875,0.10677083395421504
513,,,
514,,,
515,425.6796875,1028.6328125,0.1458333358168602
516,,,
517,,,
518,471.1953125,1111.359375,0.15104166930541396
519,,,
520,,,
521,544.2421875,1151.90625,0.20703125628642735
522,,,
523,,,
524,494.3046875,1093.9375,0.1660156291909516
525,,,
526,,,
527,604.5078125,1296.6953125,0.13281250256113708
528,,,
529,,,
530,394.6875,999.4609375,0.15364583721384406
531,,,
532,,,
533,354.5234375,991.9296875,0.16145833861082792
534,,,
535,,,
536,355.671875,992.9375,0.1601562569849193
537,,,
538,,,
539,560.40625,1143.8203125,0.17513021267950535
540,,,
541,,,
542,366.34375,987.3828125,0.16406250279396772
543,,,
544,,,
545,491.015625,1101.6640625,0.16406250116415322
546,,,
547,,,
548,359.109375,964.875,0.13281250279396772
549,,,
550,,,
551,389.890625,976.8046875,0.1588541716337204
552,,,
553,,,
554,444.359375,1132.203125,0.12955729104578495
555,,,
556,,,
557,420.9453125,1038.6484375,0.175781253259629
558,,,
559,,,
560,426.2578125,1021.90625,0.179687503259629
561,,,
562,,,
563,434.6640625,1027.5546875,0.13671875395812094
564,,,
565,,,
566,443.53125,1061.9375,0.1979166737291962
567,,,
568,,,
569,536.0078125,1150.2734375,0.15364583465270698
570,,,
571,,,
572,337.5390625,948.609375,0.2005208372138441
573,,,
574,,,
575,570.1796875,1204.6640625,0.1790364591870457
576,,,
577,,,
578,590.28125,1177.9296875,0.21484375232830644
579,,,
580,,,
581,447.46875,1086.875,0.14257812802679837
582,,,
583,,,
584,466.9375,1116.6953125,0.13541666860692203
585,,,
586,,,
587,378.6640625,992.1953125,0.1666666711680591
588,,,
589,,,
590,518.5,1126.53125,0.13281250349245963
591,,,
592,,,
593,461.4765625,1046.1796875,0.23372396198101344
594,,,
595,,,
596,411.484375,1019.4140625,0.14322917023673654
597,,,
598,,,
599,527.2421875,1143.015625,0.2109375053551048
600,,,
601,,,
602,456.6796875,1111.9375,0.13476562779396772
603,,,
604,,,
605,335.203125,945.9140625,0.16341146058402956
606,,,
607,,,
608,534.5546875,1132.046875,0.1529947929084301
609,,,
610,,,
611,369.640625,962.703125,0.171875003259629
612,,,
613,,,
614,349.0625,1006.765625,0.17643229709938169
615,,,
616,,,
617,324.3359375,925.65625,0.21354166674427688
618,,,
619,,,
620,621.359375,1241.5390625,0.199218753259629
621,,,
622,,,
623,469.1484375,1058.828125,0.136718753259629
624,,,
625,,,
626,475.859375,1135.2890625,0.140625003259629
627,,,
628,,,
629,366.390625,965.78125,0.21093750256113708
630,,,
631,,,
632,370.4140625,1004.375,0.17252604430541396
633,,,
634,,,
635,520.1796875,1149.0859375,0.153645837912336
636,,,
637,,,
638,311.234375,897.453125,0.2187500060535967
639,,,
640,,,
641,326.328125,932.8671875,0.20312500512227416
642,,,
643,,,
644,419.9921875,1033.03125,0.2005208358168602
645,,,
646,,,
647,299.234375,914.4375,0.20703125628642735
648,,,
649,,,
650,386.484375,997.1015625,0.17447916883975267
651,,,
652,,,
653,348.828125,977.40625,0.184895837912336
654,,,
655,,,
656,300.8203125,899.171875,0.2291666716337204
657,,,
658,,,
659,417.296875,1027.78125,0.2024739647749811
660,,,
661,,,
662,430.5859375,1058.8203125,0.16341146104969084
663,,,
664,,,
665,296.7109375,920.734375,0.16210938058793545
666,,,
667,,,
668,424.2734375,1060.7578125,0.1093750037252903
669,,,
670,,,
671,344.265625,957.0390625,0.14518229407258332
672,,,
673,,,
674,435.0234375,1021.40625,0.1686197950039059
675,,,
676,,,
677,300.8671875,926.1015625,0.16406250139698386
678,,,
679,,,
680,338.1640625,923.0546875,0.15755208721384406
681,,,
682,,,
683,277.6875,901.1953125,0.2187500016298145
684,,,
685,,,
686,312.9140625,911.3125,0.20833333604969084
687,,,
688,,,
689,389.5703125,973.8203125,0.18489583698101344
690,,,
691,,,


==> figs/data/rl-math-qwen-2.5-7b-longcot-sfted_export-obsolete.csv <==
_step,train/response_length,train/total_length,train/accuracy
16,,,
21,,,
25,,,
27,,,
29,,,
38,4641.6875,5196.625,0.09375000139698386
42,,,
52,,,
65,4474.1171875,5072.15625,0.1380208358168602
71,5132.78125,5709.75,0.10351562616415322
94,,,
114,,,
124,,,
136,,,
145,,,
146,5018.6484375,5589.15625,0.11979166651144624
156,,,
169,,,
174,,,
175,,,
185,5034.5,5587.859375,0.1276041679084301
186,,,
190,,,
192,,,
201,,,
202,,,
203,5114.71875,5670.1484375,0.14583333441987634
207,,,
215,4371.7734375,4924.7265625,0.13541666883975267
217,,,
224,4079.828125,4624.7734375,0.1354166683740914
225,,,
227,4493.34375,5068.421875,0.11458333395421504
231,,,
233,4616.296875,5179.9375,0.1093750016298145
249,,,
257,4313.8671875,4874.15625,0.1588541679084301
268,,,
285,,,
288,,,
291,,,
292,,,
298,,,
299,4510.046875,5058.2578125,0.14973958488553762
302,4212.3125,4763.4296875,0.18750000395812097
305,4465.1640625,5016.28125,0.10416666860692204
307,,,
313,,,
320,4258.5234375,4841.4453125,0.14322916814126074
336,,,
341,4067.96875,4621.9296875,0.13802083651535213
345,,,
349,,,
356,3895.1484375,4411.640625,0.11718750116415322
361,,,
368,3252.7109375,3840.328125,0.12760416883975267
370,,,
420,,,
425,2653.9296875,3274.90625,0.17382812686264515
448,,,
466,,,
470,2292.2890625,2880.6640625,0.24479166883975267
481,,,
489,,,
497,1837.765625,2403.9609375,0.23307292023673656
500,1890.1875,2461.4453125,0.2552083390764892
503,1750.375,2299.53125,0.24348958814516664
515,1802.6796875,2354.6328125,0.25781250512227416
531,,,
537,,,
549,,,
550,,,
552,,,
566,1528.9296875,2096.3359375,0.25520833977498114
573,,,
577,,,
591,,,
594,,,
603,,,
613,,,
616,,,
628,,,
637,,,
642,,,
668,1248.671875,1834.15625,0.19010417140088975
673,,,
696,,,
700,,,
705,,,
725,1171.171875,1768.5234375,0.25781250349245965
732,,,
736,,,
738,,,
741,,,
743,1181.109375,1734.3984375,0.2825520874466747
762,,,
770,1028.78125,1579.0625,0.2955729241948575
778,,,
784,,,
785,1042.5390625,1612.75,0.2213541704695672
791,1027.6171875,1591.171875,0.2330729204695672
795,,,
796,,,
812,1007.671875,1546.484375,0.24739583604969084
815,1021.9375,1566.1640625,0.28906250675208867
826,,,
830,929.296875,1465.5859375,0.3333333367481828
833,959.5234375,1488.1640625,0.3229166732635349
841,,,
844,,,
850,,,
865,,,
871,,,
873,,,
875,964.453125,1517.1875,0.3177083400078118
879,,,
886,,,
892,,,
897,,,
914,767.90625,1334.0625,0.24739583814516664
926,808.359375,1419.8671875,0.3085937562864274
929,735.7421875,1287.0234375,0.3001302133779973
960,,,
970,,,
972,,,
977,722.1875,1266.3359375,0.28059896151535213
991,,,
996,,,
1007,716.6953125,1286.296875,0.26822917349636555
1009,,,
1012,,,
1013,735.8515625,1285.8984375,0.27994791930541396
1028,698.984375,1241.0546875,0.2740885445382446
1037,692.515625,1257.765625,0.362630215473473
1038,,,
1051,,,
1060,,,
1067,695.7734375,1267.1875,0.21614583814516664
1074,,,
1090,,,
1091,742.9609375,1323.9921875,0.3151041727978736
1093,,,
1107,,,
1124,815.734375,1355.1015625,0.3007812569849193
1134,,,
1136,854.828125,1452.140625,0.28450521524064243
1138,,,
1142,827.03125,1376.609375,0.34765625442378223
1154,933.21875,1498.4453125,0.28645833884365857
1181,854.0625,1442.40625,0.25260417186655104
1192,,,
1194,,,
1199,852.5390625,1422.7734375,0.28320313012227416
1206,,,
1225,,,
1261,,,
1282,,,
1288,,,
1290,,,
1294,,,
1303,,,
1307,862.078125,1431.859375,0.27083333814516664
1339,,,
1345,,,
1349,821.8671875,1359.5703125,0.22851563012227416
1372,,,
1387,,,
1388,851.1484375,1401.1171875,0.2604166700039059
1390,,,
1400,797.84375,1395.0859375,0.27604167186655104
1402,,,
1409,779.84375,1355.1484375,0.3046875095460564
1428,,,
1431,,,
1435,,,
1445,680.96875,1215.640625,0.3020833400078118
1460,684.1875,1269.9609375,0.2936197961680591
1466,641.546875,1194.3203125,0.3444010477978736
1492,,,
1495,,,
1499,660.859375,1233.2421875,0.2890625046566129
1526,693.0625,1257.234375,0.31445312849245965
1529,620.53125,1158.3203125,0.306640631519258
1531,,,
1539,,,
1542,,,
1550,657.7578125,1219.53125,0.24153646104969084
1551,,,
1557,,,
1563,,,
1566,,,
1567,,,
1581,,,
1607,677.4765625,1255.0078125,0.32161458930931985
1612,,,
1615,,,
1619,699.765625,1260.8984375,0.2662760461680591
1621,,,
1625,684.4765625,1206.8671875,0.32161459047347307
1635,,,
1640,737.828125,1296.2265625,0.2330729195382446
1647,,,
1674,,,
1678,,,
1683,,,
1709,657.9921875,1221.640625,0.3203125053551048
1716,,,
1717,,,
1720,,,
1725,,,
1767,,,
1768,,,
1771,,,
1780,,,
1781,670.828125,1236.2890625,0.37044271221384406
1789,,,
1792,,,
1803,,,
1809,,,
1813,,,
1822,,,
1826,692.21875,1253.53125,0.32812500721774995
1851,,,
1852,,,
1853,761.375,1328.671875,0.33463542396202683
1857,,,
1858,,,
1878,,,
1879,,,
1886,717.8671875,1315.90625,0.23046875488944352
1890,,,
1891,,,
1902,,,
1925,638.1953125,1168.453125,0.3190104244276881
1928,693.96875,1272.1953125,0.2864583369810134
1930,,,
1932,,,
1941,,,
1959,,,
1961,643.21875,1176.4296875,0.3398437553551048
1966,,,
1973,677.7109375,1222.0078125,0.3307291744276881
1975,,,
1990,,,
1991,775.390625,1338.5546875,0.25455729686655104
1996,,,
1997,610.6328125,1147.625,0.3541666744276881
2000,694.296875,1272.5234375,0.35026042303070426
2003,759.6640625,1281.421875,0.2513020890764892
2005,,,
2022,,,
2029,,,
2037,,,
2051,689.765625,1279.1328125,0.30533854523673654
2058,,,
2060,719.6171875,1239.65625,0.2792968791909516
2063,740.4375,1270.0859375,0.3183593819849193
2072,768.3125,1364.53125,0.2936197966337204
2083,,,
2087,771.0625,1326.90625,0.3059895916376263
2090,753.7109375,1318.765625,0.29882812895812094
2097,,,
2118,,,
2124,,,
2136,,,
2137,,,
2140,,,
2146,,,
2153,837.4375,1416.21875,0.3235677117481828
2155,,,
2156,770.515625,1329.703125,0.32291667559184134
2163,,,
2169,,,
2171,887.515625,1447.5,0.28515625675208867
2194,,,
2197,,,
2205,,,
2224,,,
2235,,,
2238,,,
2244,,,
2255,1447.5390625,2024.421875,0.31250000558793545
2259,,,
2267,1796.5,2335.9921875,0.341145841171965
2274,,,
2277,,,
2281,,,
2301,,,
2313,,,
2338,,,
2345,569.125,1150.390625,0.3170572961680591
2347,,,
2351,562.1015625,1131.4453125,0.26822917023673654
2357,611.109375,1202.1015625,0.3281250107102096
2364,,,
2370,,,
2397,,,
2406,,,
2410,,,
2411,546.859375,1121.4921875,0.38476563012227416
2413,,,
2414,516.328125,1043.625,0.32161458721384406
2418,,,
2454,,,
2458,,,
2463,,,
2467,,,
2473,,,
2475,,,
2477,504.59375,1061.59375,0.29687500558793545
2504,528.03125,1045.921875,0.3535156303551048
2533,,,
2553,,,
2554,,,
2556,,,
2573,564.453125,1112.859375,0.30989583767950535
2576,684.15625,1327.5234375,0.33984375558793545
2578,,,
2579,613.5390625,1206.5390625,0.27864583651535213
2603,572.703125,1135.8203125,0.299479172565043
2605,,,
2607,,,
2622,,,
2636,739.0078125,1325.8515625,0.2903645890764892
2638,,,
2648,702.1953125,1327.3828125,0.33203125512227416
2651,684.3203125,1249.640625,0.2604166700039059
2653,,,
2654,670.8828125,1210.984375,0.30729167186655104
2657,686.6171875,1234.1640625,0.333333337912336
2662,,,
2666,732.078125,1308.0,0.2760416711680591
2670,,,
2672,770.859375,1343.1015625,0.35416667023673654
2679,,,
2692,,,
2696,769.21875,1351.484375,0.3645833383779973
2713,,,
2716,,,
2719,,,
2720,747.3359375,1290.6171875,0.26953125721774995
2739,,,
2740,,,
2742,,,
2743,,,
2750,654.7109375,1210.4140625,0.3769531331490726
2758,,,
2773,,,
2783,664.75,1239.4296875,0.24739583930931985
2790,,,
2801,672.828125,1247.2109375,0.3645833390764892
2815,,,
2818,,,
2827,,,
2832,,,
2839,,,
2845,,,
2847,,,
2853,,,
2854,,,
2855,579.2265625,1120.7890625,0.33593750558793545
2863,,,
2864,636.5859375,1270.75,0.3092447970993817
2879,580.140625,1126.9921875,0.28906250675208867
2881,,,
2899,,,
2931,,,
2932,,,
2944,,,
2952,,,
2974,,,
2975,552.96875,1114.1328125,0.305989591171965
2981,533.0234375,1111.5234375,0.29166667093522847
2992,,,
2997,,,
3003,,,
3020,486.7265625,1011.0859375,0.3378906324505806
3021,,,
3022,,,
3041,497.6796875,1053.0390625,0.3645833402406424
3054,,,
3055,,,
3071,578.5078125,1170.2578125,0.3066406319849193
3095,684.9140625,1300.2734375,0.31770834024064243
3109,,,
3119,794.34375,1306.3203125,0.3463541720993817
3124,,,
3127,,,
3132,,,
3135,,,
3137,857.5,1412.8671875,0.34960938384756446
3146,1013.6015625,1593.5546875,0.3046875058207661
3148,,,
3160,,,
3167,880.890625,1449.921875,0.2994791765231639
3170,911.328125,1525.8515625,0.2819010457023978
3173,1209.3203125,1795.9609375,0.3385416744276881
3193,,,
3198,,,
3202,,,
3211,,,
3214,,,
3220,,,
3225,,,
3234,,,
3249,,,
3256,,,
3258,,,
3265,,,
3267,,,
3271,,,
3280,,,
3284,1161.0703125,1693.015625,0.3671875048894435
3286,,,
3291,,,
3294,,,
3303,,,
3346,,,
3347,1488.3515625,2030.3828125,0.26562500442378223
3352,,,
3360,,,
3395,1647.171875,2205.2578125,0.31510417186655104
3410,2158.8125,2705.0390625,0.3613281352445483
3419,1848.515625,2437.9296875,0.283854172565043
3422,1767.8515625,2326.328125,0.30208333977498114
3439,,,
3450,,,
3451,,,
3473,1438.640625,2008.9609375,0.2864583390764892
3490,,,
3493,,,
3497,2264.375,2858.4296875,0.30859375442378223
3499,,,
3506,3149.78125,3729.203125,0.3880208383779973
3513,,,
3534,,,
3536,1258.609375,1814.6640625,0.3867187562864274
3556,,,
3558,,,
3575,1143.0703125,1702.53125,0.3365885454695672
3577,,,
3579,,,
3591,,,
3594,,,
3603,,,
3611,1463.7421875,2003.203125,0.3515625046566129
3620,1599.1328125,2201.90625,0.3359375048894435
3623,1725.4609375,2280.5078125,0.3053385454695672
3624,,,
3635,1826.3515625,2386.4296875,0.3203125090803951
3639,,,
3659,1908.65625,2467.296875,0.27604167140088975
3662,1885.8515625,2454.7578125,0.35807292349636555
3664,,,
3671,2699.5390625,3299.0078125,0.2799479200039059
3672,,,
3673,,,
3681,,,
3691,,,
3692,2570.265625,3174.171875,0.25781250558793545
3694,,,
3696,,,
3700,,,
3702,,,
3711,,,
3718,,,
3723,,,
3724,,,
3738,,,
3783,,,
3795,,,
3800,2729.6953125,3234.3046875,0.35937500442378223
3809,3492.7109375,4101.375,0.33072917303070426
3810,,,
3818,3865.5078125,4432.796875,0.3255208386108279
3848,4406.9375,5002.7734375,0.2858072998933494
3853,,,
3854,3334.9296875,3922.984375,0.2760416716337204
3861,,,
3867,,,
3893,4155.1328125,4704.296875,0.223958337912336
3933,,,
3938,5036.953125,5588.625,0.2597656296566129
3946,,,
3949,,,
3959,4827.0546875,5395.765625,0.32552083884365857
3984,,,
3998,5394.7265625,5956.640625,0.3281250058207661
4001,5349.6796875,5921.484375,0.3307291711680591
4006,,,
4015,,,
4019,6154.7734375,6714.2265625,0.35416667675599456
4032,,,
4055,6414.8671875,6975.6796875,0.30729167233221233
4071,,,
4073,6478.9453125,7016.453125,0.3645833400078118
4102,,,
4107,,,
4115,6430.453125,7021.34375,0.2994791720993817
4122,,,


==> figs/data/rl-math-qwen-2.5-7b_export.csv <==
_step,train/response_length,train/total_length,train/accuracy
0,,,
1,,,
3,,,
4,,,
5,446.046875,658.4921875,0.41796875
6,,,
7,,,
8,451.6953125,672.46875,0.328125
9,,,
10,,,
11,423.8359375,636.46875,0.375
12,,,
13,,,
18,,,
20,403.40234375,596.18359375,0.390625
21,,,
22,,,
25,,,
26,366.3359375,557.3515625,0.3984375
27,,,
28,,,
31,,,
36,,,
38,434.4921875,632.21875,0.4296875
47,389.9140625,593.8046875,0.36328125
48,,,
52,,,
54,,,
56,427.12109375,629.51171875,0.3671875
57,,,
64,,,
65,406.15625,602.953125,0.44140625
66,,,
67,,,
68,411.23046875,618.53515625,0.3828125
71,465.6328125,672.0703125,0.40625
73,,,
74,419.8046875,621.8046875,0.3515625
75,,,
77,481.8671875,694.28125,0.3671875
78,,,
82,,,
83,412.9296875,617.859375,0.4375
84,,,
88,,,
91,,,
92,443.33203125,662.79296875,0.359375
93,,,
94,,,
96,,,
99,,,
100,,,
103,,,
105,,,
106,,,
107,507.52734375,724.55859375,0.41796875
108,,,
109,,,
110,459.984375,668.609375,0.44921875
113,444.921875,655.578125,0.48828125
116,415.9609375,619.546875,0.45703125
117,,,
121,,,
122,523.4921875,720.5546875,0.46484375
131,459.13671875,675.91015625,0.4765625
133,,,
134,477.62890625,689.86328125,0.484375
137,521.19140625,730.62890625,0.4609375
138,,,
141,,,
146,478.90234375,689.52734375,0.45703125
150,,,
158,449.08203125,666.25390625,0.51953125
161,452.2109375,659.1171875,0.56640625
162,,,
165,,,
167,467.828125,683.125,0.56640625
169,,,
173,480.30078125,689.69140625,0.578125
178,,,
182,523.76171875,737.07421875,0.51171875
184,,,
187,,,
191,502.77734375,714.11328125,0.6640625
193,,,
194,552.4921875,762.1875,0.5234375
195,,,
196,,,
197,503.6640625,699.8515625,0.59765625
198,,,
200,526.4609375,730.4609375,0.6484375
206,482.76953125,692.74609375,0.66015625
210,,,
211,,,
214,,,
216,,,
220,,,
224,611.25,819.8828125,0.61328125
225,,,
226,,,
227,547.38671875,758.29296875,0.65234375
234,,,
235,,,
236,568.17578125,776.30078125,0.68359375
237,,,
243,,,
245,535.94140625,742.44140625,0.68359375
246,,,
247,,,
249,,,
252,,,
254,588.703125,784.2265625,0.68359375
258,,,
260,607.28515625,817.55078125,0.66796875
262,,,
263,587.46484375,784.49609375,0.68359375
266,605.46875,815.015625,0.64453125
267,,,
273,,,
275,601.02734375,831.91796875,0.734375
277,,,
281,601.9609375,807.0234375,0.66015625
286,,,
289,,,
290,551.3203125,761.6015625,0.67578125
295,,,
297,,,
300,,,
301,,,
303,,,
306,,,
307,,,
309,,,
310,,,
311,527.6328125,733.390625,0.734375
314,496.26171875,698.30078125,0.73828125
315,,,
317,547.80078125,759.34765625,0.6171875
319,,,
321,,,
324,,,
326,550.8828125,754.21875,0.7265625
327,,,
329,535.40625,737.484375,0.7421875
334,,,
335,553.5078125,766.6640625,0.69140625
336,,,
338,516.04296875,716.57421875,0.76953125
343,,,
344,511.37109375,713.74609375,0.71875
346,,,
351,,,
352,,,
353,636.9140625,850.953125,0.63671875
354,,,
357,,,
358,,,
362,557.6015625,775.6171875,0.6484375
364,,,
365,584.38671875,792.53515625,0.65625
369,,,
370,,,
371,562.74609375,776.87890625,0.68359375
374,520.49609375,731.95703125,0.69140625
375,,,
378,,,
379,,,
382,,,
386,551.6484375,761.328125,0.75390625
388,,,
391,,,
395,561.23828125,784.24609375,0.671875
397,,,
398,538.51953125,731.33984375,0.75
399,,,
401,519.04296875,725.99609375,0.72265625
403,,,
409,,,
411,,,
412,,,
413,546.796875,748.6015625,0.73046875
414,,,
417,,,
422,579.63671875,787.07421875,0.73046875
423,,,
424,,,
427,,,
428,639.7265625,845.6171875,0.66015625
436,,,
437,545.73046875,747.76953125,0.71484375
438,,,
439,,,
440,522.26171875,719.33984375,0.75
442,,,
443,549.62109375,753.77734375,0.7265625
446,603.2890625,802.1953125,0.69140625
447,,,
448,,,
449,578.48046875,795.76171875,0.76953125
451,,,
453,,,
456,,,
461,544.140625,751.78125,0.73046875
462,,,
464,589.0234375,802.4140625,0.7421875
466,,,
469,,,
470,533.33984375,750.94140625,0.734375
471,,,
477,,,
481,,,
483,,,
485,534.953125,727.3828125,0.796875
487,,,
494,536.58984375,733.59765625,0.7734375
495,,,
496,,,
498,,,
500,587.88671875,805.29296875,0.703125
501,,,
506,625.3203125,837.453125,0.734375
511,,,
513,,,
515,588.91796875,799.45703125,0.72265625
517,,,
518,541.4765625,748.984375,0.78125
520,,,
521,626.08984375,823.65234375,0.76171875
523,,,
525,,,
526,,,
528,,,
532,,,
533,497.4765625,703.4453125,0.81640625
535,,,
536,538.0234375,743.015625,0.75390625
537,,,
538,,,
539,605.43359375,817.17578125,0.76953125
544,,,
547,,,
548,610.72265625,815.38671875,0.7265625
549,,,
552,,,
553,,,
554,571.140625,775.828125,0.74609375
561,,,
562,,,
563,578.36328125,783.99609375,0.76171875
565,,,
567,,,
568,,,
570,,,
571,,,
572,550.30078125,765.38671875,0.73046875
574,,,
578,468.015625,655.8984375,0.828125
580,,,
584,622.421875,831.3359375,0.6875
586,,,
589,,,
590,631.41796875,836.58203125,0.77734375
591,,,
593,650.90234375,859.53515625,0.69140625
594,,,
596,607.18359375,816.87109375,0.71484375
598,,,
600,,,
601,,,
603,,,
604,,,
609,,,
610,,,
616,,,
617,554.8046875,756.2578125,0.7421875
618,,,
623,625.234375,828.203125,0.76953125
625,,,
626,546.0859375,760.1484375,0.75390625
628,,,
630,,,
632,530.42578125,733.94140625,0.76171875
634,,,
635,533.140625,738.28125,0.71484375
645,,,
649,,,
651,,,
652,,,
656,521.17578125,714.95703125,0.796875
658,,,
661,,,
662,548.078125,760.4921875,0.78125
667,,,
668,602.7265625,815.0,0.71484375
669,,,
671,571.03515625,790.82421875,0.76171875
673,,,
675,,,
680,558.32421875,779.44140625,0.75390625
683,556.44921875,760.86328125,0.76171875
684,,,
685,,,
687,,,
689,594.6015625,806.1171875,0.76953125
691,,,
692,592.34765625,808.23046875,0.7578125
693,,,
695,570.7578125,777.5390625,0.70703125
696,,,
699,,,
701,607.01953125,810.94140625,0.78125
704,536.19140625,746.37109375,0.6875
706,,,
707,516.375,716.203125,0.765625
712,,,
713,615.08984375,824.58984375,0.73828125
715,,,
717,,,
722,614.703125,823.5625,0.65234375
723,,,
724,,,
725,631.01171875,840.93359375,0.6796875
727,,,
729,,,
730,,,
734,569.33203125,783.90234375,0.7578125
735,,,
736,,,
738,,,
741,,,
742,,,
743,625.07421875,830.80078125,0.7265625
744,,,
745,,,
746,603.8515625,800.9921875,0.73828125
751,,,
753,,,
757,,,
759,,,
762,,,
764,562.62109375,770.75390625,0.7578125
766,,,
767,525.90625,725.5078125,0.74609375
769,,,
770,551.7109375,757.765625,0.765625
771,,,
772,,,
775,,,
781,,,
783,,,
786,,,
788,575.125,806.1640625,0.7421875
789,,,
790,,,
795,,,
798,,,
800,596.0,805.8828125,0.73046875
802,,,
806,507.1796875,707.78125,0.81640625
807,,,
810,,,
811,,,
812,534.171875,732.1171875,0.796875
814,,,
815,565.39453125,773.29296875,0.73828125
817,,,
818,536.01171875,742.23828125,0.73046875
820,,,
821,576.2109375,772.1875,0.765625
822,,,
827,560.88671875,780.15234375,0.7109375
833,598.02734375,803.21484375,0.74609375
834,,,
835,,,
836,541.8046875,736.640625,0.79296875
837,,,
840,,,
841,,,
842,593.3515625,812.7890625,0.78515625
843,,,
844,,,
847,,,
848,585.26171875,800.36328125,0.7109375
849,,,
850,,,
852,,,
855,,,
857,527.25,740.5546875,0.80078125
865,,,
868,,,
869,564.5859375,767.1796875,0.8046875
874,,,
877,,,
878,585.8984375,799.2421875,0.71484375
879,,,
885,,,
886,,,
887,598.6015625,800.0390625,0.75
888,,,
891,,,
895,,,
899,572.89453125,783.83203125,0.76171875
900,,,
901,,,
906,,,
908,634.69140625,831.62890625,0.73046875
917,576.21875,772.953125,0.8203125
923,597.109375,805.078125,0.75390625
924,,,
925,,,
926,550.2890625,756.015625,0.76171875
929,558.30859375,757.54296875,0.765625
938,603.23046875,815.55078125,0.73046875
939,,,
943,,,
946,,,
948,,,
949,,,
950,615.2265625,814.3828125,0.76953125
952,,,
953,589.80078125,799.57421875,0.765625
955,,,
956,590.14453125,795.51953125,0.8125
957,,,
960,,,
964,,,
965,517.35546875,708.61328125,0.8203125
966,,,
970,,,
974,610.62109375,809.55078125,0.765625
979,,,
983,586.30078125,786.86328125,0.76171875
985,,,
990,,,
991,,,
992,571.40234375,779.41796875,0.74609375
993,,,
996,,,
997,,,
998,569.89453125,778.56640625,0.75
1001,537.01171875,757.50390625,0.7421875
1004,591.765625,807.4921875,0.78125
1008,,,
1009,,,
1011,,,
1012,,,
1014,,,
1015,,,
1016,575.17578125,773.59765625,0.75390625
1018,,,
1019,561.1796875,766.3046875,0.76171875
1021,,,
1022,590.2890625,792.1328125,0.70703125
1023,,,
1024,,,
1028,588.61328125,797.83984375,0.73828125
1029,,,
1030,,,
1034,588.40234375,782.44921875,0.796875
1035,,,
1036,,,
1037,556.8515625,755.4140625,0.765625
1038,,,
1040,611.84375,817.0546875,0.75390625
1044,,,
1046,606.44921875,813.93359375,0.8046875
1047,,,
1049,534.55078125,748.46484375,0.7421875
1053,,,
1054,,,
1056,,,
1059,,,
1060,,,
1062,,,
1063,,,
1066,,,
1070,570.34375,767.296875,0.69921875
1073,639.31640625,867.62109375,0.7578125
1079,526.6796875,733.390625,0.7578125
1080,,,
1082,689.06640625,903.08203125,0.70703125
1089,,,
1090,,,
1092,,,
1093,,,
1096,,,
1097,594.5234375,800.6875,0.73828125
1098,,,
1099,,,
1103,632.921875,831.1328125,0.7109375
1104,,,
1109,601.8203125,794.6640625,0.734375
1112,603.97265625,811.69921875,0.7734375
1113,,,
1115,549.42578125,748.35546875,0.80078125
1116,,,
1117,,,
1124,600.29296875,802.05078125,0.8046875
1128,,,
1129,,,

